Efficient computation of baryon interpolating fields in Lattice QCD

In this work we present an efficient construction of baryon interpolating fields for lattice QCD computations of two and three point functions. These are essential building blocks of computations of nucleon parton distribution functions (PDFs), generalized parton distribution functions (GPDs) and transverse momentum dependent distributions functions (TMDs). Lattice QCD computations of these quantities can provide additional input to assist with the global fits on experimental data for determining TMDs, GPDs and PDFs.

==> data/conf1000t0alpha.txt <==
   9.9996645e-01   9.9979677e-01   9.9868509e-01   9.9288853e-01   9.7097274e-01   8.9700804e-01
   9.9986937e-01   9.9948510e-01   9.9798402e-01   9.9174760e-01   9.7165838e-01   9.1836017e-01
   9.9973365e-01   9.9912524e-01   9.9703358e-01   9.9069157e-01   9.7312385e-01   9.2286216e-01
   9.9958044e-01   9.9872138e-01   9.9628185e-01   9.9024594e-01   9.7482292e-01   9.3026497e-01
   9.9943159e-01   9.9847259e-01   9.9629925e-01   9.9078604e-01   9.7531223e-01   9.3413038e-01
   9.9942498e-01   9.9842475e-01   9.9551680e-01   9.8846320e-01   9.7122537e-01   9.2457639e-01
   9.9916415e-01   9.9793849e-01   9.9481502e-01   9.8729030e-01   9.7070820e-01   9.3337980e-01
   9.9880506e-01   9.9738845e-01   9.9381191e-01   9.8678450e-01   9.7227540e-01   9.3834322e-01
   9.9856982e-01   9.9671558e-01   9.9311497e-01   9.8594966e-01   9.7120488e-01   9.3425437e-01
   9.9809349e-01   9.9651307e-01   9.9324628e-01   9.8655970e-01   9.7228211e-01   9.3842572e-01
   9.9787478e-01   9.9616444e-01   9.9270107e-01   9.8560035e-01   9.7115140e-01   9.4307920e-01
   9.9739808e-01   9.9565764e-01   9.9229686e-01   9.8508565e-01   9.7216148e-01   9.4205858e-01
   9.9704939e-01   9.9511928e-01   9.9092970e-01   9.8356069e-01   9.6953100e-01   9.3734918e-01
   9.9663867e-01   9.9463008e-01   9.9130761e-01   9.8502516e-01   9.7152637e-01   9.4349595e-01
   9.9564370e-01   9.9359028e-01   9.8979575e-01   9.8267041e-01   9.6774065e-01   9.3665691e-01
   9.9496732e-01   9.9209607e-01   9.8805027e-01   9.8122689e-01   9.6513062e-01   9.3736127e-01
   9.9437836e-01   9.9198604e-01   9.8825529e-01   9.8112942e-01   9.6680448e-01   9.3726833e-01
   9.9384647e-01   9.9163553e-01   9.8813244e-01   9.8159009e-01   9.6882256e-01   9.4085042e-01
   9.9196185e-01   9.8974506e-01   9.8636416e-01   9.7902147e-01   9.6523831e-01   9.3610746e-01
   9.9086517e-01   9.8821615e-01   9.8412062e-01   9.7626367e-01   9.6214103e-01   9.3459318e-01
   9.8970622e-01   9.8761292e-01   9.8409909e-01   9.7701170e-01   9.6381038e-01   9.3986675e-01
   9.8727005e-01   9.8581913e-01   9.8267528e-01   9.7676932e-01   9.6508306e-01   9.3915265e-01
   9.8758751e-01   9.8619439e-01   9.8281536e-01   9.7509892e-01   9.5962865e-01   9.3270445e-01
   9.8389208e-01   9.8241548e-01   9.7926641e-01   9.7312572e-01   9.6138581e-01   9.3508460e-01
   9.8422242e-01   9.8369081e-01   9.8061282e-01   9.7468206e-01   9.6372712e-01   9.3753979e-01
   9.8255217e-01   9.8161791e-01   9.7948741e-01   9.7460359e-01   9.6263365e-01   9.3753219e-01
   9.7869883e-01   9.7877547e-01   9.7720566e-01   9.7033470e-01   9.5930186e-01   9.3619135e-01
   9.7492498e-01   9.7609942e-01   9.7660135e-01   9.7349525e-01   9.6169933e-01   9.3835072e-01
   9.7352686e-01   9.7499056e-01   9.7417703e-01   9.7001740e-01   9.5707295e-01   9.3373970e-01
   9.7079039e-01   9.7377101e-01   9.7395846e-01   9.7053426e-01   9.6131035e-01   9.4281780e-01
   9.7002847e-01   9.7248096e-01   9.7252146e-01   9.6910965e-01   9.6003686e-01   9.4080084e-01
   9.6593656e-01   9.7111586e-01   9.7351288e-01   9.7020901e-01   9.6018392e-01   9.4320866e-01
   9.5954744e-01   9.6501130e-01   9.6618832e-01   9.6435626e-01   9.5500169e-01   9.3529131e-01
   9.5776036e-01   9.6430534e-01   9.6669357e-01   9.6629197e-01   9.5804367e-01   9.3951396e-01
   9.4679944e-01   9.5544871e-01   9.6081796e-01   9.5998136e-01   9.5319531e-01   9.3564215e-01
   9.4683198e-01   9.5557184e-01   9.6105128e-01   9.5956845e-01   9.5220922e-01   9.3530522e-01
   9.3981516e-01   9.5323693e-01   9.5998734e-01   9.6062581e-01   9.5394536e-01   9.3589617e-01
   9.4473483e-01   9.5635296e-01   9.6288745e-01   9.6205854e-01   9.5256131e-01   9.3617017e-01
   9.3508870e-01   9.4862491e-01   9.5658093e-01   9.5862009e-01   9.5334324e-01   9.4169377e-01
   9.3525152e-01   9.4597180e-01   9.5439411e-01   9.5713517e-01   9.5174078e-01   9.3830820e-01
   9.1746916e-01   9.3684570e-01   9.4835537e-01   9.5381751e-01   9.4942732e-01   9.3604144e-01
   9.1685745e-01   9.3507943e-01   9.4753719e-01   9.5082694e-01   9.4760262e-01   9.3973171e-01
   9.1191038e-01   9.3426730e-01   9.4536325e-01   9.5128141e-01   9.4912233e-01   9.3680283e-01
   8.9810948e-01   9.2460002e-01   9.4070569e-01   9.4795469e-01   9.4537992e-01   9.3558140e-01
   8.9089306e-01   9.1721134e-01   9.3781961e-01   9.4686764e-01   9.4533222e-01   9.3651138e-01
   8.8950400e-01   9.1048862e-01   9.2977881e-01   9.4023791e-01   9.4185895e-01   9.3380167e-01
   8.8480590e-01   9.1302037e-01   9.3685135e-01   9.5017259e-01   9.4893676e-01   9.4216955e-01
   8.8469549e-01   9.0929582e-01   9.2944134e-01   9.4450991e-01   9.4674530e-01   9.3751445e-01
   8.7509117e-01   9.0834237e-01   9.3333948e-01   9.4213409e-01   9.4526141e-01   9.3926401e-01
   8.5641834e-01   8.8966485e-01   9.1693100e-01   9.3291319e-01   9.3889110e-01   9.3529910e-01
   8.5122761e-01   8.8580847e-01   9.1402839e-01   9.3226834e-01   9.3790855e-01   9.3302634e-01
   8.5745840e-01   8.9178596e-01   9.2022703e-01   9.3623502e-01   9.4168828e-01   9.3882998e-01
   8.4325367e-01   8.8332599e-01   9.1694185e-01   9.3698242e-01   9.4025795e-01   9.3656774e-01
   8.3278615e-01   8.6858662e-01   9.0673459e-01   9.2884149e-01   9.3259193e-01   9.3360780e-01
   8.2767019e-01   8.7154009e-01   9.0986357e-01   9.3010606e-01   9.3803117e-01   9.3735790e-01
   8.1661081e-01   8.5390752e-01   8.9492066e-01   9.2281942e-01   9.3421657e-01   9.3485533e-01
   8.0781211e-01   8.4548439e-01   8.9074490e-01   9.1750909e-01   9.3224947e-01   9.3507594e-01
   8.0117089e-01   8.5057916e-01   8.9312872e-01   9.1649729e-01   9.2797014e-01   9.2859706e-01
   7.9534191e-01   8.4298967e-01   8.9194694e-01   9.1960050e-01   9.3075484e-01   9.3166632e-01
   8.0540455e-01   8.4286375e-01   8.8548972e-01   9.1729926e-01   9.3327378e-01   9.3533209e-01
   7.8425686e-01   8.2552720e-01   8.7565064e-01   9.1366001e-01   9.2624809e-01   9.3438013e-01
   7.8880519e-01   8.2595813e-01   8.6333285e-01   9.0850882e-01   9.2606182e-01   9.3177130e-01
   7.8715016e-01   8.3029892e-01   8.7569743e-01   9.1106932e-01   9.2608118e-01   9.3342209e-01
   7.7470918e-01   8.1721506e-01   8.7042540e-01   9.0933474e-01   9.3018335e-01   9.3771622e-01
   7.5528511e-01   8.0331077e-01   8.6572538e-01   9.0339128e-01   9.2778599e-01   9.3531518e-01
   7.4387537e-01   7.8990470e-01   8.4414508e-01   8.8676308e-01   9.1717789e-01   9.3042621e-01
   7.4953569e-01   7.8703045e-01   8.4013677e-01   8.8694822e-01   9.1680943e-01   9.3120241e-01
   7.4104191e-01   7.7676412e-01   8.3300433e-01   8.8279163e-01   9.1379306e-01   9.2841453e-01
   7.3713344e-01   7.7559660e-01   8.3597967e-01   8.8327863e-01   9.1840791e-01   9.3463373e-01
   7.3724531e-01   7.7590038e-01   8.3255548e-01   8.8136595e-01   9.1479018e-01   9.3281526e-01
   7.2658542e-01   7.6526918e-01   8.2153643e-01   8.7746581e-01   9.1020423e-01   9.2720861e-01
   7.2037019e-01   7.5518739e-01   8.1193404e-01   8.6364458e-01   9.0755416e-01   9.2628333e-01
   6.9819504e-01   7.3593197e-01   7.8844129e-01   8.4873570e-01   8.9446069e-01   9.2272222e-01
   7.0906368e-01   7.4767899e-01   8.0155493e-01   8.5730154e-01   9.0654786e-01   9.2951352e-01
   7.1544844e-01   7.4845172e-01   8.0539917e-01   8.6130925e-01   9.0222021e-01   9.3137726e-01
   6.8849315e-01   7.2515444e-01   7.8615669e-01   8.5293995e-01   8.9913791e-01   9.2494174e-01
   6.8915714e-01   7.2333674e-01   7.8548170e-01   8.5476221e-01   8.9903103e-01   9.2963337e-01
   6.9184119e-01   7.2785367e-01   7.8634649e-01   8.5173950e-01   9.0586872e-01   9.3394999e-01
   6.7630884e-01   7.0894044e-01   7.6654164e-01   8.4162097e-01   8.9528971e-01   9.2621708e-01
   6.7736629e-01   7.1144528e-01   7.5857360e-01   8.3345466e-01   8.9858866e-01   9.2831005e-01
   6.8304988e-01   7.1761015e-01   7.6976263e-01   8.3493196e-01   8.8989091e-01   9.2624283e-01
   6.7586902e-01   7.0883296e-01   7.6047713e-01   8.3009253e-01   8.9030196e-01   9.2963901e-01
   6.7701432e-01   7.1231948e-01   7.6105015e-01   8.2730161e-01   8.8217335e-01   9.2397420e-01
   6.7704180e-01   7.0926082e-01   7.5730861e-01   8.1634500e-01   8.7928234e-01   9.2560578e-01
   6.6240604e-01   6.9472317e-01   7.5377105e-01   8.2598412e-01   8.9091531e-01   9.2937994e-01
   6.3503413e-01   6.6148824e-01   7.0811999e-01   7.8613809e-01   8.7036168e-01   9.2235343e-01
   6.4088423e-01   6.7314530e-01   7.2995575e-01   7.9978201e-01   8.6877505e-01   9.2555230e-01
   6.4387240e-01   6.7482618e-01   7.2452832e-01   8.0115017e-01   8.7647209e-01   9.2772798e-01
   6.3379644e-01   6.6397589e-01   7.1808756e-01   7.9814871e-01   8.7249342e-01   9.2481411e-01
   6.3214883e-01   6.5190413e-01   6.9623645e-01   7.6934595e-01   8.5521264e-01   9.2232309e-01
   6.4069374e-01   6.6943732e-01   7.2089931e-01   7.9285705e-01   8.6453980e-01   9.2196538e-01
   6.1850491e-01   6.5135286e-01   6.9643108e-01   7.7719872e-01   8.6838471e-01   9.2998064e-01
   6.3835520e-01   6.6333913e-01   7.1135283e-01   7.7682317e-01   8.5550698e-01   9.2289722e-01
   6.1663216e-01   6.3933574e-01   6.8000642e-01   7.5525199e-01   8.4288883e-01   9.2126839e-01
   6.1872262e-01   6.4427905e-01   6.8771742e-01   7.5880754e-01   8.4525939e-01   9.2395960e-01
   6.0806721e-01   6.3313817e-01   6.7698410e-01   7.4944365e-01   8.3910202e-01   9.2067854e-01


==> data/corr_rank.txt <==
  alpha            mom0            mom1            mom2            mom3            mom0d1          mom1d1          mom2d1
  -5.0000000e+01   9.1461330e-01   8.8199417e-01   8.8592541e-01   8.9013665e-01   9.1190494e-01   8.7699673e-01   8.8163154e-01
  -3.8888889e+01   9.3201866e-01   9.0411630e-01   9.0679425e-01   9.1139626e-01   9.2947472e-01   8.9996145e-01   9.0325227e-01
  -2.7777778e+01   9.4524763e-01   9.2027814e-01   9.2364609e-01   9.2721108e-01   9.4283386e-01   9.1626014e-01   9.2024291e-01
  -1.6666667e+01   9.4856102e-01   9.2395547e-01   9.2725223e-01   9.3001385e-01   9.4621889e-01   9.2003692e-01   9.2397788e-01
  -5.5555556e+00   9.3755498e-01   9.0601198e-01   9.1153282e-01   9.1413499e-01   9.3524868e-01   9.0220670e-01   9.0838362e-01
   5.5555556e+00   9.1129436e-01   8.6786243e-01   8.7590879e-01   8.7805447e-01   9.0938221e-01   8.6487981e-01   8.7354143e-01


==> data/corr_ranks.txt <==
   index            mom0            mom1            mom2            mom3
   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   9.8904012e-01   9.8950119e-01   9.8538137e-01   9.8589064e-01
   5.0000000e+00   9.8851556e-01   9.8523399e-01   9.8790352e-01   9.8166559e-01
   6.0000000e+00   9.8480663e-01   9.8162539e-01   9.8193806e-01   9.8086265e-01
   7.0000000e+00   9.8628708e-01   9.8270601e-01   9.8170266e-01   9.8199019e-01
   8.0000000e+00   9.8494260e-01   9.8092256e-01   9.7973904e-01   9.8061964e-01
   9.0000000e+00   9.8406117e-01   9.7737628e-01   9.7566691e-01   9.8037273e-01
   1.0000000e+01   9.8348520e-01   9.7682545e-01   9.7702031e-01   9.7929663e-01
   1.1000000e+01   9.8492595e-01   9.7775568e-01   9.7819945e-01   9.8035083e-01
   1.2000000e+01   9.8575942e-01   9.7939715e-01   9.7930712e-01   9.8185408e-01
   1.3000000e+01   9.8470735e-01   9.7693892e-01   9.7685617e-01   9.8012250e-01
   1.4000000e+01   9.8356786e-01   9.7425265e-01   9.7515142e-01   9.7858555e-01
   1.5000000e+01   9.8432326e-01   9.7452406e-01   9.7592346e-01   9.7895267e-01
   1.6000000e+01   9.8420237e-01   9.7402388e-01   9.7570711e-01   9.7807181e-01
   1.7000000e+01   9.8337143e-01   9.7189789e-01   9.7482766e-01   9.7646940e-01
   1.8000000e+01   9.8294060e-01   9.7100647e-01   9.7456339e-01   9.7640829e-01
   1.9000000e+01   9.8257040e-01   9.7015255e-01   9.7426769e-01   9.7542580e-01
   2.0000000e+01   9.8189923e-01   9.6948137e-01   9.7358844e-01   9.7336265e-01
   2.1000000e+01   9.8138848e-01   9.6916350e-01   9.7211889e-01   9.7265395e-01
   2.2000000e+01   9.8114550e-01   9.6864212e-01   9.7171122e-01   9.7218853e-01
   2.3000000e+01   9.8021760e-01   9.6691225e-01   9.7033359e-01   9.7064480e-01
   2.4000000e+01   9.8003643e-01   9.6661442e-01   9.6966945e-01   9.7003821e-01
   2.5000000e+01   9.8015498e-01   9.6669156e-01   9.6965142e-01   9.6986788e-01
   2.6000000e+01   9.7990003e-01   9.6593679e-01   9.6957343e-01   9.6969644e-01
   2.7000000e+01   9.7919084e-01   9.6433078e-01   9.6860404e-01   9.6903763e-01
   2.8000000e+01   9.7943623e-01   9.6435947e-01   9.6907163e-01   9.6896406e-01
   2.9000000e+01   9.7858981e-01   9.6347019e-01   9.6795717e-01   9.6812430e-01
   3.0000000e+01   9.7819117e-01   9.6277443e-01   9.6742970e-01   9.6786049e-01
   3.1000000e+01   9.7759495e-01   9.6243214e-01   9.6648040e-01   9.6699187e-01
   3.2000000e+01   9.7723974e-01   9.6210101e-01   9.6591188e-01   9.6658086e-01
   3.3000000e+01   9.7678781e-01   9.6147034e-01   9.6542872e-01   9.6654026e-01
   3.4000000e+01   9.7634347e-01   9.6106662e-01   9.6506927e-01   9.6578570e-01
   3.5000000e+01   9.7582478e-01   9.6021775e-01   9.6408080e-01   9.6511777e-01
   3.6000000e+01   9.7507313e-01   9.5980628e-01   9.6322294e-01   9.6430857e-01
   3.7000000e+01   9.7461974e-01   9.5934015e-01   9.6271365e-01   9.6406524e-01
   3.8000000e+01   9.7416179e-01   9.5883695e-01   9.6253467e-01   9.6337115e-01
   3.9000000e+01   9.7384582e-01   9.5866390e-01   9.6193129e-01   9.6331247e-01
   4.0000000e+01   9.7326488e-01   9.5783038e-01   9.6104747e-01   9.6218273e-01
   4.1000000e+01   9.7262533e-01   9.5696819e-01   9.6023216e-01   9.6141627e-01
   4.2000000e+01   9.7173017e-01   9.5552112e-01   9.5868219e-01   9.6030653e-01
   4.3000000e+01   9.7127205e-01   9.5512650e-01   9.5809064e-01   9.5968432e-01
   4.4000000e+01   9.7045597e-01   9.5385940e-01   9.5683358e-01   9.5862370e-01
   4.5000000e+01   9.6962509e-01   9.5245527e-01   9.5573080e-01   9.5720565e-01
   4.6000000e+01   9.6850534e-01   9.5072711e-01   9.5419881e-01   9.5591169e-01
   4.7000000e+01   9.6790283e-01   9.5005046e-01   9.5350908e-01   9.5508420e-01
   4.8000000e+01   9.6709066e-01   9.4928204e-01   9.5246050e-01   9.5391170e-01
   4.9000000e+01   9.6629910e-01   9.4819502e-01   9.5126474e-01   9.5259044e-01
   5.0000000e+01   9.6466975e-01   9.4590363e-01   9.4894335e-01   9.5074580e-01
   5.1000000e+01   9.6336709e-01   9.4433053e-01   9.4701245e-01   9.4905798e-01
   5.2000000e+01   9.6253945e-01   9.4332963e-01   9.4603086e-01   9.4805846e-01
   5.3000000e+01   9.6144135e-01   9.4176082e-01   9.4454499e-01   9.4669039e-01
   5.4000000e+01   9.6042084e-01   9.4044480e-01   9.4341710e-01   9.4541701e-01
   5.5000000e+01   9.5949076e-01   9.3922509e-01   9.4225181e-01   9.4451185e-01
   5.6000000e+01   9.5837620e-01   9.3746990e-01   9.4038750e-01   9.4289820e-01
   5.7000000e+01   9.5751246e-01   9.3635304e-01   9.3933079e-01   9.4179489e-01
   5.8000000e+01   9.5612702e-01   9.3454050e-01   9.3750141e-01   9.3995399e-01
   5.9000000e+01   9.5519628e-01   9.3332583e-01   9.3597451e-01   9.3887814e-01
   6.0000000e+01   9.5400089e-01   9.3160150e-01   9.3431083e-01   9.3726440e-01
   6.1000000e+01   9.5285288e-01   9.2984881e-01   9.3297254e-01   9.3543622e-01
   6.2000000e+01   9.5131806e-01   9.2769874e-01   9.3077549e-01   9.3334710e-01
   6.3000000e+01   9.4997512e-01   9.2578870e-01   9.2919326e-01   9.3158018e-01
   6.4000000e+01   9.4856102e-01   9.2395547e-01   9.2725223e-01   9.3001385e-01
   6.5000000e+01   9.4761598e-01   9.2264576e-01   9.2574698e-01   9.2910065e-01
   6.6000000e+01   9.4601943e-01   9.2039848e-01   9.2392273e-01   9.2703802e-01
   6.7000000e+01   9.4432625e-01   9.1842831e-01   9.2168228e-01   9.2487560e-01
   6.8000000e+01   9.4246420e-01   9.1589207e-01   9.1972355e-01   9.2229547e-01
   6.9000000e+01   9.4095598e-01   9.1393156e-01   9.1765478e-01   9.2040966e-01
   7.0000000e+01   9.3911294e-01   9.1134411e-01   9.1519427e-01   9.1831956e-01
   7.1000000e+01   9.3710605e-01   9.0847187e-01   9.1247282e-01   9.1590715e-01
   7.2000000e+01   9.3523288e-01   9.0606364e-01   9.1000598e-01   9.1356454e-01
   7.3000000e+01   9.3256219e-01   9.0252598e-01   9.0633555e-01   9.1023010e-01
   7.4000000e+01   9.3083422e-01   9.0036547e-01   9.0413221e-01   9.0826171e-01
   7.5000000e+01   9.2908916e-01   8.9817562e-01   9.0199157e-01   9.0594034e-01
   7.6000000e+01   9.2684819e-01   8.9511735e-01   8.9901808e-01   9.0280243e-01
   7.7000000e+01   9.2497915e-01   8.9281249e-01   8.9672752e-01   9.0047790e-01
   7.8000000e+01   9.2309801e-01   8.9009296e-01   8.9430749e-01   8.9809236e-01
   7.9000000e+01   9.2071068e-01   8.8677304e-01   8.9139156e-01   8.9468829e-01
   8.0000000e+01   9.1851106e-01   8.8396128e-01   8.8841605e-01   8.9178085e-01
   8.1000000e+01   9.1621959e-01   8.8050261e-01   8.8526617e-01   8.8865333e-01
   8.2000000e+01   9.1422547e-01   8.7806236e-01   8.8266346e-01   8.8628453e-01
   8.3000000e+01   9.1205511e-01   8.7531443e-01   8.8012862e-01   8.8345990e-01
   8.4000000e+01   9.0962905e-01   8.7191583e-01   8.7725235e-01   8.8038082e-01
   8.5000000e+01   9.0761434e-01   8.6925510e-01   8.7484941e-01   8.7781630e-01
   8.6000000e+01   9.0431149e-01   8.6479820e-01   8.7043799e-01   8.7358224e-01
   8.7000000e+01   9.0161666e-01   8.6134204e-01   8.6701791e-01   8.7008774e-01
   8.8000000e+01   8.9903394e-01   8.5792155e-01   8.6366857e-01   8.6681394e-01
   8.9000000e+01   8.9636418e-01   8.5445214e-01   8.6046489e-01   8.6358619e-01
   9.0000000e+01   8.9346235e-01   8.5089190e-01   8.5717866e-01   8.6011281e-01
   9.1000000e+01   8.9083762e-01   8.4767352e-01   8.5402451e-01   8.5700171e-01
   9.2000000e+01   8.8812074e-01   8.4443011e-01   8.5090988e-01   8.5388686e-01
   9.3000000e+01   8.8541396e-01   8.4116213e-01   8.4774919e-01   8.5066042e-01
   9.4000000e+01   8.8221905e-01   8.3722989e-01   8.4361784e-01   8.4670969e-01
   9.5000000e+01   8.7886273e-01   8.3312441e-01   8.3952681e-01   8.4255008e-01
   9.6000000e+01   8.7575600e-01   8.2935247e-01   8.3518451e-01   8.3910248e-01


==> data/corrvv1d.txt <==
index orig blocked
1.000000 1.000000 1.000000 
2.000000 0.859648 0.834427 
3.000000 0.694445 0.649899 
4.000000 0.503221 0.455798 
5.000000 0.351458 0.309618 
6.000000 0.242242 0.208606 
7.000000 0.155175 0.131652 
8.000000 0.095671 0.081125 
9.000000 0.057636 0.049824 
10.000000 0.034352 0.030897 
11.000000 0.020364 0.019688 
12.000000 0.012654 0.013324 
13.000000 0.008579 0.009780 
14.000000 0.006513 0.007777 
15.000000 0.005416 0.006557 
16.000000 0.004752 0.005705 
17.000000 0.004209 0.004925 
18.000000 0.003762 0.004331 
19.000000 0.003392 0.003856 
20.000000 0.003091 0.003475 
21.000000 0.002864 0.003186 
22.000000 0.002658 0.002899 
23.000000 0.002481 0.002661 
24.000000 0.002357 0.002489 
25.000000 0.002232 0.002336 
26.000000 0.002144 0.002200 
27.000000 0.002092 0.002088 
28.000000 0.002067 0.001998 


==> data/corrvv2d_blocked_12.txt <==
 3.86033576e+00 2.80000000e+01
 2.45997220e+00 -1.50000000e+01
 3.00000000e+00 -1.46359574e+01
 3.80274770e+00 -1.40000000e+01
 4.00000000e+00 -1.38660405e+01
 5.00000000e+00 -1.30687155e+01
 5.07635914e+00 -1.30000000e+01
 6.00000000e+00 -1.22525382e+01
 6.27822599e+00 -1.20000000e+01
 7.00000000e+00 -1.13882227e+01
 7.41690938e+00 -1.10000000e+01
 8.00000000e+00 -1.04737985e+01
 8.49218993e+00 -1.00000000e+01
 9.00000000e+00 -9.50995038e+00
 9.51036799e+00 -9.00000000e+00
 1.00000000e+01 -8.49319947e+00
 1.04749751e+01 -8.00000000e+00
 1.10000000e+01 -7.41831231e+00
 1.13885489e+01 -7.00000000e+00
 1.20000000e+01 -6.27759213e+00
 1.22518089e+01 -6.00000000e+00
 1.30000000e+01 -5.07400251e+00
 1.30662293e+01 -5.00000000e+00
 1.38572988e+01 -4.00000000e+00
 1.40000000e+01 -3.78959737e+00
 1.46249705e+01 -3.00000000e+00
 1.50000000e+01 -2.44193479e+00
 1.53564214e+01 -2.00000000e+00
 1.60000000e+01 -1.05319882e+00
 2.93330093e+00 1.40000000e+01
 -8.38843130e+00 1.60000000e+01
 -9.00000000e+00 1.51777968e+01
 -9.13421725e+00 1.50000000e+01
 -9.94634073e+00 1.40000000e+01
 -1.00000000e+01 1.39385312e+01
 -1.08276299e+01 1.30000000e+01
 -1.10000000e+01 1.28162450e+01
 -1.17844151e+01 1.20000000e+01
 -1.20000000e+01 1.17846110e+01
 -1.28211242e+01 1.10000000e+01
 -1.30000000e+01 1.08338289e+01
 -1.39488324e+01 1.00000000e+01
 -1.40000000e+01 9.95554372e+00
 -1.50000000e+01 9.15175563e+00
 3.86033576e+00 3.00000000e+01
 1.09184650e+00 1.60000000e+01
 2.00000000e+00 1.53740634e+01
 2.45991981e+00 1.50000000e+01
 3.00000000e+00 1.46372933e+01
 3.80619913e+00 1.40000000e+01
 4.00000000e+00 1.38685086e+01
 5.00000000e+00 1.30751203e+01
 5.08363106e+00 1.30000000e+01
 6.00000000e+00 1.22572887e+01
 6.28370082e+00 1.20000000e+01
 7.00000000e+00 1.13918882e+01
 7.42091735e+00 1.10000000e+01
 8.00000000e+00 1.04775492e+01
 8.49560720e+00 1.00000000e+01
 9.00000000e+00 9.51319617e+00
 9.51299565e+00 9.00000000e+00
 1.00000000e+01 8.49682078e+00
 1.04793088e+01 8.00000000e+00
 1.10000000e+01 7.42393331e+00
 1.13956582e+01 7.00000000e+00
 1.20000000e+01 6.28861578e+00
 1.22620169e+01 6.00000000e+00
 1.30000000e+01 5.08564670e+00
 1.30764674e+01 5.00000000e+00
 1.38649711e+01 4.00000000e+00
 1.40000000e+01 3.79958056e+00
 1.46301574e+01 3.00000000e+00
 1.50000000e+01 2.44573679e+00
 1.53590176e+01 2.00000000e+00
 1.60000000e+01 1.05786569e+00
 6.68593270e+00 6.90000000e+01
 -2.23697872e+00 -8.00000000e+00
 -2.00000000e+00 -8.10411011e+00
 -1.00000000e+00 -8.43783066e+00
 0.00000000e+00 -8.68089620e+00
 1.00000000e+00 -8.43589002e+00
 2.00000000e+00 -8.10076057e+00
 2.22800353e+00 -8.00000000e+00
 3.00000000e+00 -7.66452509e+00
 4.00000000e+00 -7.08995446e+00
 4.12838092e+00 -7.00000000e+00
 5.00000000e+00 -6.35260989e+00
 5.39717080e+00 -6.00000000e+00
 6.00000000e+00 -5.39729403e+00
 6.35336868e+00 -5.00000000e+00
 7.00000000e+00 -4.12924315e+00
 7.09046781e+00 -4.00000000e+00
 7.66513543e+00 -3.00000000e+00
 8.00000000e+00 -2.22853981e+00
 8.10050033e+00 -2.00000000e+00
 8.43255938e+00 -1.00000000e+00
 8.67683927e+00 0.00000000e+00
 8.43525735e+00 1.00000000e+00
 8.10219855e+00 2.00000000e+00
 8.00000000e+00 2.23297683e+00
 7.66838280e+00 3.00000000e+00
 7.09378693e+00 4.00000000e+00
 7.00000000e+00 4.13384744e+00
 6.35623664e+00 5.00000000e+00
 6.00000000e+00 5.40125019e+00
 5.40162787e+00 6.00000000e+00
 5.00000000e+00 6.35677246e+00
 4.13602303e+00 7.00000000e+00
 4.00000000e+00 7.09524492e+00
 3.00000000e+00 7.66934906e+00
 2.23806406e+00 8.00000000e+00
 2.00000000e+00 8.10454310e+00
 1.00000000e+00 8.43765298e+00
 0.00000000e+00 8.68062042e+00
 -1.00000000e+00 8.43522589e+00
 -2.00000000e+00 8.10048816e+00
 -2.22771999e+00 8.00000000e+00
 -3.00000000e+00 7.66338225e+00
 -4.00000000e+00 7.08774357e+00
 -4.12510556e+00 7.00000000e+00
 -5.00000000e+00 6.34834464e+00
 -5.39182900e+00 6.00000000e+00
 -6.00000000e+00 5.39170459e+00
 -6.34833228e+00 5.00000000e+00
 -7.00000000e+00 4.12368183e+00
 -7.08668112e+00 4.00000000e+00
 -7.66163190e+00 3.00000000e+00
 -8.00000000e+00 2.22083044e+00
 -8.09720764e+00 2.00000000e+00
 -8.43125811e+00 1.00000000e+00
 -8.67522550e+00 0.00000000e+00
 -8.43302717e+00 -1.00000000e+00
 -8.09970538e+00 -2.00000000e+00
 -8.00000000e+00 -2.22693584e+00
 -7.66523440e+00 -3.00000000e+00
 -7.09269832e+00 -4.00000000e+00
 -7.00000000e+00 -4.13243090e+00
 -6.35520033e+00 -5.00000000e+00
 -6.00000000e+00 -5.40045858e+00
 -5.40085346e+00 -6.00000000e+00
 -5.00000000e+00 -6.35650821e+00
 -4.13683724e+00 -7.00000000e+00
 -4.00000000e+00 -7.09592446e+00
 -3.00000000e+00 -7.66919561e+00
 -2.23697872e+00 -8.00000000e+00
 2.93330093e+00 1.60000000e+01
 8.41913550e+00 1.60000000e+01
 9.00000000e+00 1.52181479e+01
 9.16428381e+00 1.50000000e+01
 9.97112503e+00 1.40000000e+01
 1.00000000e+01 1.39668093e+01
 1.08496800e+01 1.30000000e+01
 1.10000000e+01 1.28380938e+01
 1.18000598e+01 1.20000000e+01
 1.20000000e+01 1.17995401e+01
 1.28292377e+01 1.10000000e+01
 1.30000000e+01 1.08404298e+01
 1.39547017e+01 1.00000000e+01
 1.40000000e+01 9.96044214e+00
 1.50000000e+01 9.15456695e+00
 1.52062702e+01 9.00000000e+00
 1.60000000e+01 8.41375763e+00
 5.08034892e+00 9.30000000e+01
 -1.68072158e+00 -1.10000000e+01
 -1.00000000e+00 -1.12610423e+01
 0.00000000e+00 -1.15682847e+01
 1.00000000e+00 -1.12583321e+01
 1.67205089e+00 -1.10000000e+01
 2.00000000e+00 -1.08871918e+01
 3.00000000e+00 -1.04528052e+01
 3.82478873e+00 -1.00000000e+01
 4.00000000e+00 -9.90867810e+00
 5.00000000e+00 -9.27649021e+00
 5.36916269e+00 -9.00000000e+00
 6.00000000e+00 -8.52602220e+00
 6.60751306e+00 -8.00000000e+00
 7.00000000e+00 -7.64294422e+00
 7.64526242e+00 -7.00000000e+00
 8.00000000e+00 -6.61053889e+00
 8.52806930e+00 -6.00000000e+00
 9.00000000e+00 -5.37344091e+00
 9.27971096e+00 -5.00000000e+00
 9.91024635e+00 -4.00000000e+00
 1.00000000e+01 -3.82669117e+00
 1.04525271e+01 -3.00000000e+00
 1.08858597e+01 -2.00000000e+00
 1.10000000e+01 -1.66750516e+00
 1.12557084e+01 -1.00000000e+00
 1.15618090e+01 0.00000000e+00
 1.12575349e+01 1.00000000e+00
 1.10000000e+01 1.67915458e+00
 1.08907089e+01 2.00000000e+00
 1.04572483e+01 3.00000000e+00
 1.00000000e+01 3.83667335e+00
 9.91551574e+00 4.00000000e+00
 9.28447657e+00 5.00000000e+00
 9.00000000e+00 5.38024306e+00
 8.53312877e+00 6.00000000e+00
 8.00000000e+00 6.61440971e+00
 7.64850970e+00 7.00000000e+00
 7.00000000e+00 7.64793798e+00
 6.61334693e+00 8.00000000e+00
 6.00000000e+00 8.53059948e+00
 5.37598171e+00 9.00000000e+00
 5.00000000e+00 9.28110622e+00
 4.00000000e+00 9.91310219e+00
 3.83242490e+00 1.00000000e+01
 3.00000000e+00 1.04561394e+01
 2.00000000e+00 1.08883646e+01
 1.67340896e+00 1.10000000e+01
 1.00000000e+00 1.12572188e+01
 0.00000000e+00 1.15623134e+01
 -1.00000000e+00 1.12538320e+01
 -1.65994187e+00 1.10000000e+01
 -2.00000000e+00 1.08828007e+01
 -3.00000000e+00 1.04491736e+01
 -3.81771966e+00 1.00000000e+01
 -4.00000000e+00 9.90522575e+00
 -5.00000000e+00 9.27156498e+00
 -5.36364650e+00 9.00000000e+00
 -6.00000000e+00 8.52155760e+00
 -6.60289966e+00 8.00000000e+00
 -7.00000000e+00 7.63912114e+00
 -7.64040336e+00 7.00000000e+00
 -8.00000000e+00 6.60450490e+00
 -8.52303265e+00 6.00000000e+00
 -9.00000000e+00 5.36719429e+00
 -9.27480072e+00 5.00000000e+00
 -9.90662258e+00 4.00000000e+00
 -1.00000000e+01 3.82001657e+00
 -1.04490442e+01 3.00000000e+00
 -1.08823340e+01 2.00000000e+00
 -1.10000000e+01 1.65737027e+00
 -1.12516144e+01 1.00000000e+00
 -1.15557943e+01 0.00000000e+00
 -1.12531949e+01 -1.00000000e+00
 -1.10000000e+01 -1.66353066e+00
 -1.08847504e+01 -2.00000000e+00
 -1.04531316e+01 -3.00000000e+00
 -1.00000000e+01 -3.82712557e+00
 -9.91015627e+00 -4.00000000e+00
 -9.27918106e+00 -5.00000000e+00
 -9.00000000e+00 -5.37338505e+00
 -8.52821844e+00 -6.00000000e+00
 -8.00000000e+00 -6.61212525e+00
 -7.64824183e+00 -7.00000000e+00
 -7.00000000e+00 -7.64908745e+00
 -6.61487515e+00 -8.00000000e+00
 -6.00000000e+00 -8.53205915e+00
 -5.37886105e+00 -9.00000000e+00
 -5.00000000e+00 -9.28380313e+00
 -4.00000000e+00 -9.91448859e+00
 -3.83509253e+00 -1.00000000e+01
 -3.00000000e+00 -1.04578200e+01
 -2.00000000e+00 -1.08903443e+01
 -1.68072158e+00 -1.10000000e+01
 2.93330093e+00 1.20000000e+01
 -9.13821039e+00 -1.50000000e+01
 -9.94860137e+00 -1.40000000e+01
 -1.00000000e+01 -1.39410772e+01
 -1.08292241e+01 -1.30000000e+01
 -1.10000000e+01 -1.28173127e+01
 -1.17852458e+01 -1.20000000e+01
 -1.20000000e+01 -1.17854003e+01
 -1.28212446e+01 -1.10000000e+01
 -1.30000000e+01 -1.08326033e+01
 -1.39423863e+01 -1.00000000e+01
 -1.40000000e+01 -9.94963635e+00
 -1.50000000e+01 -9.13510928e+00
 3.86033576e+00 2.80000000e+01
 -1.08376312e+00 1.60000000e+01
 -2.00000000e+00 1.53664555e+01
 -2.44658025e+00 1.50000000e+01
 -3.00000000e+00 1.46249923e+01
 -3.77995939e+00 1.40000000e+01
 -4.00000000e+00 1.38496748e+01
 -5.00000000e+00 1.30537208e+01
 -5.05983501e+00 1.30000000e+01
 -6.00000000e+00 1.22410477e+01
 -6.26576179e+00 1.20000000e+01
 -7.00000000e+00 1.13772667e+01
 -7.40534932e+00 1.10000000e+01
 -8.00000000e+00 1.04643626e+01
 -8.48350605e+00 1.00000000e+01
 -9.00000000e+00 9.50186597e+00
 -9.50259812e+00 9.00000000e+00
 -1.00000000e+01 8.48690202e+00
 -1.04703308e+01 8.00000000e+00
 -1.10000000e+01 7.41465858e+00
 -1.13870412e+01 7.00000000e+00
 -1.20000000e+01 6.27720814e+00
 -1.22510358e+01 6.00000000e+00
 -1.30000000e+01 5.07014182e+00
 -1.30628887e+01 5.00000000e+00
 -1.38542635e+01 4.00000000e+00
 -1.40000000e+01 3.78483870e+00
 -1.46221811e+01 3.00000000e+00
 -1.50000000e+01 2.43524909e+00
 2.93330093e+00 1.40000000e+01
 9.15876767e+00 -1.50000000e+01
 9.96065318e+00 -1.40000000e+01
 1.00000000e+01 -1.39548276e+01
 1.08379651e+01 -1.30000000e+01
 1.10000000e+01 -1.28256455e+01
 1.17899127e+01 -1.20000000e+01
 1.20000000e+01 -1.17890070e+01
 1.28196046e+01 -1.10000000e+01
 1.30000000e+01 -1.08312514e+01
 1.39412347e+01 -1.00000000e+01
 1.40000000e+01 -9.94865029e+00
 1.50000000e+01 -9.13826924e+00
 1.51848427e+01 -9.00000000e+00
 1.60000000e+01 -8.39724311e+00
 8.79894211e+00 5.30000000e+01
 -1.25916233e+00 -6.00000000e+00
 -1.00000000e+00 -6.09456450e+00
 0.00000000e+00 -6.34297537e+00
 1.00000000e+00 -6.09325006e+00
 1.25535697e+00 -6.00000000e+00
 2.00000000e+00 -5.71468380e+00
 3.00000000e+00 -5.17242131e+00
 3.24479959e+00 -5.00000000e+00
 4.00000000e+00 -4.38913468e+00
 4.38921259e+00 -4.00000000e+00
 5.00000000e+00 -3.24480878e+00
 5.17238990e+00 -3.00000000e+00
 5.71387729e+00 -2.00000000e+00
 6.00000000e+00 -1.25040765e+00
 6.09119305e+00 -1.00000000e+00
 6.34042786e+00 0.00000000e+00
 6.09115402e+00 1.00000000e+00
 6.00000000e+00 1.25130804e+00
 5.71507908e+00 2.00000000e+00
 5.17384028e+00 3.00000000e+00
 5.00000000e+00 3.24739199e+00
 4.39310007e+00 4.00000000e+00
 4.00000000e+00 4.39359220e+00
 3.25037916e+00 5.00000000e+00
 3.00000000e+00 5.17653272e+00
 2.00000000e+00 5.71784112e+00
 1.26196014e+00 6.00000000e+00
 1.00000000e+00 6.09543039e+00
 0.00000000e+00 6.34373094e+00
 -1.00000000e+00 6.09308498e+00
 -1.25409561e+00 6.00000000e+00
 -2.00000000e+00 5.71387506e+00
 -3.00000000e+00 5.17062172e+00
 -3.24189256e+00 5.00000000e+00
 -4.00000000e+00 4.38720328e+00
 -4.38698646e+00 4.00000000e+00
 -5.00000000e+00 3.24023548e+00
 -5.16905265e+00 3.00000000e+00
 -5.71045445e+00 2.00000000e+00
 -6.00000000e+00 1.24151727e+00
 -6.08808904e+00 1.00000000e+00
 -6.33786488e+00 0.00000000e+00
 -6.09009269e+00 -1.00000000e+00
 -6.00000000e+00 -1.24802424e+00
 -5.71328346e+00 -2.00000000e+00
 -5.17274813e+00 -3.00000000e+00
 -5.00000000e+00 -3.24566594e+00
 -4.39174361e+00 -4.00000000e+00
 -4.00000000e+00 -4.39291286e+00
 -3.24926801e+00 -5.00000000e+00
 -3.00000000e+00 -5.17542718e+00
 -2.00000000e+00 -5.71632141e+00
 -1.25916233e+00 -6.00000000e+00
 3.86033576e+00 2.60000000e+01
 -2.45454130e+00 -1.50000000e+01
 -3.00000000e+00 -1.46328597e+01
 -3.79927442e+00 -1.40000000e+01
 -4.00000000e+00 -1.38636832e+01
 -5.00000000e+00 -1.30680944e+01
 -5.07603903e+00 -1.30000000e+01
 -6.00000000e+00 -1.22530242e+01
 -6.27910618e+00 -1.20000000e+01
 -7.00000000e+00 -1.13890509e+01
 -7.41918084e+00 -1.10000000e+01
 -8.00000000e+00 -1.04768962e+01
 -8.49413644e+00 -1.00000000e+01
 -9.00000000e+00 -9.51047397e+00
 -9.50926231e+00 -9.00000000e+00
 -1.00000000e+01 -8.49057938e+00
 -1.04719725e+01 -8.00000000e+00
 -1.10000000e+01 -7.41211879e+00
 -1.13822630e+01 -7.00000000e+00
 -1.20000000e+01 -6.27228398e+00
 -1.22464165e+01 -6.00000000e+00
 -1.30000000e+01 -5.06556206e+00
 -1.30590442e+01 -5.00000000e+00
 -1.38521303e+01 -4.00000000e+00
 -1.40000000e+01 -3.78087375e+00
 -1.46184366e+01 -3.00000000e+00
 -1.50000000e+01 -2.43248790e+00
 1.15797485e+01 2.90000000e+01
 -2.11953688e+00 -3.00000000e+00
 -2.00000000e+00 -3.09275643e+00
 -1.00000000e+00 -3.64663960e+00
 0.00000000e+00 -3.99187145e+00
 1.00000000e+00 -3.64631041e+00
 2.00000000e+00 -3.09199645e+00
 2.11855957e+00 -3.00000000e+00
 3.00000000e+00 -2.12019435e+00
 3.09315497e+00 -2.00000000e+00
 3.64551732e+00 -1.00000000e+00
 3.99113051e+00 0.00000000e+00
 3.64623871e+00 1.00000000e+00
 3.09409917e+00 2.00000000e+00
 3.00000000e+00 2.12152253e+00
 2.12166617e+00 3.00000000e+00
 2.00000000e+00 3.09434144e+00
 1.00000000e+00 3.64779825e+00
 0.00000000e+00 3.99270820e+00
 -1.00000000e+00 3.64600856e+00
 -2.00000000e+00 3.09075692e+00
 -2.11673408e+00 3.00000000e+00
 -3.00000000e+00 2.11690692e+00
 -3.09059020e+00 2.00000000e+00
 -3.64215545e+00 1.00000000e+00
 -3.98806485e+00 0.00000000e+00
 -3.64425297e+00 -1.00000000e+00
 -3.09115928e+00 -2.00000000e+00
 -3.00000000e+00 -2.11775566e+00
 -2.11953688e+00 -3.00000000e+00


==> data/corrvv2d_blocked_3.txt <==
 6.53000402e+01 6.10000000e+01
 -3.46874933e+00 -7.00000000e+00
 -3.00000000e+00 -7.23511239e+00
 -2.00000000e+00 -7.60061917e+00
 -1.00000000e+00 -7.83512593e+00
 0.00000000e+00 -7.95175479e+00
 1.00000000e+00 -7.83505168e+00
 2.00000000e+00 -7.60068803e+00
 3.00000000e+00 -7.23504128e+00
 3.46823473e+00 -7.00000000e+00
 4.00000000e+00 -6.70667188e+00
 4.98747106e+00 -6.00000000e+00
 5.00000000e+00 -5.98967453e+00
 5.98956631e+00 -5.00000000e+00
 6.00000000e+00 -4.98733386e+00
 6.70588082e+00 -4.00000000e+00
 7.00000000e+00 -3.46591118e+00
 7.23362503e+00 -3.00000000e+00
 7.59930757e+00 -2.00000000e+00
 7.83358781e+00 -1.00000000e+00
 7.94959020e+00 0.00000000e+00
 7.83353212e+00 1.00000000e+00
 7.59944403e+00 2.00000000e+00
 7.23389195e+00 3.00000000e+00
 7.00000000e+00 3.46630501e+00
 6.70594484e+00 4.00000000e+00
 6.00000000e+00 4.98710980e+00
 5.98938054e+00 5.00000000e+00
 5.00000000e+00 5.98956150e+00
 4.98733159e+00 6.00000000e+00
 4.00000000e+00 6.70675176e+00
 3.46804647e+00 7.00000000e+00
 3.00000000e+00 7.23473273e+00
 2.00000000e+00 7.60028618e+00
 1.00000000e+00 7.83476165e+00
 0.00000000e+00 7.95150003e+00
 -1.00000000e+00 7.83518891e+00
 -2.00000000e+00 7.60076278e+00
 -3.00000000e+00 7.23532339e+00
 -3.46920841e+00 7.00000000e+00
 -4.00000000e+00 6.70742822e+00
 -4.98783404e+00 6.00000000e+00
 -5.00000000e+00 5.98997023e+00
 -5.98934037e+00 5.00000000e+00
 -6.00000000e+00 4.98705075e+00
 -6.70600571e+00 4.00000000e+00
 -7.00000000e+00 3.46652458e+00
 -7.23390446e+00 3.00000000e+00
 -7.59952243e+00 2.00000000e+00
 -7.83388599e+00 1.00000000e+00
 -7.95052354e+00 0.00000000e+00
 -7.83426108e+00 -1.00000000e+00
 -7.60008356e+00 -2.00000000e+00
 -7.23472540e+00 -3.00000000e+00
 -7.00000000e+00 -3.46782961e+00
 -6.70664142e+00 -4.00000000e+00
 -6.00000000e+00 -4.98815368e+00
 -5.99024280e+00 -5.00000000e+00
 -5.00000000e+00 -5.99047707e+00
 -4.98844419e+00 -6.00000000e+00
 -4.00000000e+00 -6.70719745e+00
 -3.46874933e+00 -7.00000000e+00
 6.34415606e+00 2.30000000e+01
 -4.00892188e+00 1.60000000e+01
 -4.70970516e+00 1.50000000e+01
 -5.00000000e+00 1.47587627e+01
 -5.76837009e+00 1.40000000e+01
 -6.00000000e+00 1.38355635e+01
 -6.96756242e+00 1.30000000e+01
 -7.00000000e+00 1.29771210e+01
 -8.00000000e+00 1.21464338e+01
 -8.15469046e+00 1.20000000e+01
 -9.00000000e+00 1.12641095e+01
 -9.27413929e+00 1.10000000e+01
 -1.00000000e+01 1.03080753e+01
 -1.03080167e+01 1.00000000e+01
 -1.10000000e+01 9.27195356e+00
 -1.12615594e+01 9.00000000e+00
 -1.20000000e+01 8.15150552e+00
 -1.21430492e+01 8.00000000e+00
 -1.29731366e+01 7.00000000e+00
 -1.30000000e+01 6.96193043e+00
 -1.38325671e+01 6.00000000e+00
 -1.40000000e+01 5.76446421e+00
 -1.47571078e+01 5.00000000e+00
 -1.50000000e+01 4.70836604e+00
 3.00192739e+01 7.70000000e+01
 -3.17268444e+00 -9.00000000e+00
 -3.00000000e+00 -9.07218903e+00
 -2.00000000e+00 -9.38036168e+00
 -1.00000000e+00 -9.57748786e+00
 0.00000000e+00 -9.68038406e+00
 1.00000000e+00 -9.57772377e+00
 2.00000000e+00 -9.38044571e+00
 3.00000000e+00 -9.07192117e+00
 3.17216966e+00 -9.00000000e+00
 4.00000000e+00 -8.65245527e+00
 5.00000000e+00 -8.09057025e+00
 5.13234358e+00 -8.00000000e+00
 6.00000000e+00 -7.36153274e+00
 6.40973197e+00 -7.00000000e+00
 7.00000000e+00 -6.40939896e+00
 7.36099811e+00 -6.00000000e+00
 8.00000000e+00 -5.13064158e+00
 8.08932581e+00 -5.00000000e+00
 8.65117134e+00 -4.00000000e+00
 9.00000000e+00 -3.16995698e+00
 9.07107839e+00 -3.00000000e+00
 9.37901648e+00 -2.00000000e+00
 9.57626760e+00 -1.00000000e+00
 9.67897456e+00 0.00000000e+00
 9.57600887e+00 1.00000000e+00
 9.37901193e+00 2.00000000e+00
 9.07078357e+00 3.00000000e+00
 9.00000000e+00 3.16937286e+00
 8.65122167e+00 4.00000000e+00
 8.08980195e+00 5.00000000e+00
 8.00000000e+00 5.13121872e+00
 7.36092583e+00 6.00000000e+00
 7.00000000e+00 6.40942336e+00
 6.40978770e+00 7.00000000e+00
 6.00000000e+00 7.36129284e+00
 5.13131385e+00 8.00000000e+00
 5.00000000e+00 8.08987008e+00
 4.00000000e+00 8.65176686e+00
 3.17083531e+00 9.00000000e+00
 3.00000000e+00 9.07137159e+00
 2.00000000e+00 9.37971393e+00
 1.00000000e+00 9.57701266e+00
 0.00000000e+00 9.68029761e+00
 -1.00000000e+00 9.57768867e+00
 -2.00000000e+00 9.38044224e+00
 -3.00000000e+00 9.07241393e+00
 -3.17318826e+00 9.00000000e+00
 -4.00000000e+00 8.65270204e+00
 -5.00000000e+00 8.09095814e+00
 -5.13286542e+00 8.00000000e+00
 -6.00000000e+00 7.36137427e+00
 -6.40947011e+00 7.00000000e+00
 -7.00000000e+00 6.40924004e+00
 -7.36077885e+00 6.00000000e+00
 -8.00000000e+00 5.13070926e+00
 -8.08939506e+00 5.00000000e+00
 -8.65104168e+00 4.00000000e+00
 -9.00000000e+00 3.16956791e+00
 -9.07089221e+00 3.00000000e+00
 -9.37870205e+00 2.00000000e+00
 -9.57650007e+00 1.00000000e+00
 -9.67944875e+00 0.00000000e+00
 -9.57685206e+00 -1.00000000e+00
 -9.37958047e+00 -2.00000000e+00
 -9.07179042e+00 -3.00000000e+00
 -9.00000000e+00 -3.17165029e+00
 -8.65190710e+00 -4.00000000e+00
 -8.09052636e+00 -5.00000000e+00
 -8.00000000e+00 -5.13232135e+00
 -7.36175394e+00 -6.00000000e+00
 -7.00000000e+00 -6.40997718e+00
 -6.40978385e+00 -7.00000000e+00
 -6.00000000e+00 -7.36154995e+00
 -5.13247030e+00 -8.00000000e+00
 -5.00000000e+00 -8.09065019e+00
 -4.00000000e+00 -8.65245203e+00
 -3.17268444e+00 -9.00000000e+00
 6.34415606e+00 2.30000000e+01
 4.72111627e+00 -1.50000000e+01
 5.00000000e+00 -1.47675263e+01
 5.77538045e+00 -1.40000000e+01
 6.00000000e+00 -1.38405627e+01
 6.97150948e+00 -1.30000000e+01
 7.00000000e+00 -1.29799004e+01
 8.00000000e+00 -1.21513253e+01
 8.16014587e+00 -1.20000000e+01
 9.00000000e+00 -1.12685453e+01
 9.27911503e+00 -1.10000000e+01
 1.00000000e+01 -1.03136501e+01
 1.03125932e+01 -1.00000000e+01
 1.10000000e+01 -9.27611297e+00
 1.12650178e+01 -9.00000000e+00
 1.20000000e+01 -8.15374206e+00
 1.21450829e+01 -8.00000000e+00
 1.29744546e+01 -7.00000000e+00
 1.30000000e+01 -6.96378723e+00
 1.38325412e+01 -6.00000000e+00
 1.40000000e+01 -5.76423129e+00
 1.47556141e+01 -5.00000000e+00
 1.50000000e+01 -4.70651876e+00
 1.60000000e+01 -4.00696941e+00
 3.08986691e+02 3.70000000e+01
 -4.44489956e-01 -4.00000000e+00
 0.00000000e+00 -4.08297558e+00
 4.43041498e-01 -4.00000000e+00
 1.00000000e+00 -3.87521905e+00
 2.00000000e+00 -3.39638836e+00
 2.53173632e+00 -3.00000000e+00
 3.00000000e+00 -2.53098113e+00
 3.39543745e+00 -2.00000000e+00
 3.87401320e+00 -1.00000000e+00
 4.00000000e+00 -4.37189932e-01
 4.08181753e+00 0.00000000e+00
 4.00000000e+00 4.37248384e-01
 3.87402896e+00 1.00000000e+00
 3.39575591e+00 2.00000000e+00
 3.00000000e+00 2.53099093e+00
 2.53109302e+00 3.00000000e+00
 2.00000000e+00 3.39592342e+00
 1.00000000e+00 3.87495246e+00
 4.41712973e-01 4.00000000e+00
 0.00000000e+00 4.08269477e+00
 -4.41747420e-01 4.00000000e+00
 -1.00000000e+00 3.87494934e+00
 -2.00000000e+00 3.39612551e+00
 -2.53158354e+00 3.00000000e+00
 -3.00000000e+00 2.53152955e+00
 -3.39575104e+00 2.00000000e+00
 -3.87500268e+00 1.00000000e+00
 -4.00000000e+00 4.41998385e-01
 -4.08273189e+00 0.00000000e+00
 -4.00000000e+00 -4.42844231e-01
 -3.87544647e+00 -1.00000000e+00
 -3.39669949e+00 -2.00000000e+00
 -3.00000000e+00 -2.53275050e+00
 -2.53271703e+00 -3.00000000e+00
 -2.00000000e+00 -3.39696867e+00
 -1.00000000e+00 -3.87587113e+00
 -4.44489956e-01 -4.00000000e+00
 1.42045250e+02 5.30000000e+01
 -1.13732575e+00 -6.00000000e+00
 -1.00000000e+00 -6.03837186e+00
 0.00000000e+00 -6.17527756e+00
 1.00000000e+00 -6.03826360e+00
 1.13698075e+00 -6.00000000e+00
 2.00000000e+00 -5.73112228e+00
 3.00000000e+00 -5.24384072e+00
 3.36697183e+00 -5.00000000e+00
 4.00000000e+00 -4.50034015e+00
 4.49995867e+00 -4.00000000e+00
 5.00000000e+00 -3.36562087e+00
 5.24280275e+00 -3.00000000e+00
 5.72968252e+00 -2.00000000e+00
 6.00000000e+00 -1.13273055e+00
 6.03707497e+00 -1.00000000e+00
 6.17401214e+00 0.00000000e+00
 6.03709921e+00 1.00000000e+00
 6.00000000e+00 1.13285887e+00
 5.72984162e+00 2.00000000e+00
 5.24302944e+00 3.00000000e+00
 5.00000000e+00 3.36607327e+00
 4.50013334e+00 4.00000000e+00
 4.00000000e+00 4.50037392e+00
 3.36659174e+00 5.00000000e+00
 3.00000000e+00 5.24343728e+00
 2.00000000e+00 5.73056093e+00
 1.13662525e+00 6.00000000e+00
 1.00000000e+00 6.03822056e+00
 0.00000000e+00 6.17505699e+00
 -1.00000000e+00 6.03838472e+00
 -1.13731753e+00 6.00000000e+00
 -2.00000000e+00 5.73106199e+00
 -3.00000000e+00 5.24350849e+00
 -3.36680642e+00 5.00000000e+00
 -4.00000000e+00 4.50080690e+00
 -4.50067917e+00 4.00000000e+00
 -5.00000000e+00 3.36668155e+00
 -5.24335687e+00 3.00000000e+00
 -5.73025592e+00 2.00000000e+00
 -6.00000000e+00 1.13387837e+00
 -6.03737841e+00 1.00000000e+00
 -6.17443937e+00 0.00000000e+00
 -6.03782977e+00 -1.00000000e+00
 -6.00000000e+00 -1.13546545e+00
 -5.73068331e+00 -2.00000000e+00
 -5.24365097e+00 -3.00000000e+00
 -5.00000000e+00 -3.36719251e+00
 -4.50103080e+00 -4.00000000e+00
 -4.00000000e+00 -4.50094943e+00
 -3.36739668e+00 -5.00000000e+00
 -3.00000000e+00 -5.24393054e+00
 -2.00000000e+00 -5.73112849e+00
 -1.13732575e+00 -6.00000000e+00
 6.34415606e+00 2.20000000e+01
 -4.70599372e+00 -1.50000000e+01
 -5.00000000e+00 -1.47549246e+01
 -5.76202906e+00 -1.40000000e+01
 -6.00000000e+00 -1.38307812e+01
 -6.96165877e+00 -1.30000000e+01
 -7.00000000e+00 -1.29729768e+01
 -8.00000000e+00 -1.21447397e+01
 -8.15355338e+00 -1.20000000e+01
 -9.00000000e+00 -1.12639039e+01
 -9.27482515e+00 -1.10000000e+01
 -1.00000000e+01 -1.03114431e+01
 -1.03110622e+01 -1.00000000e+01
 -1.10000000e+01 -9.27567268e+00
 -1.12650070e+01 -9.00000000e+00
 -1.20000000e+01 -8.15455503e+00
 -1.21457833e+01 -8.00000000e+00
 -1.29752991e+01 -7.00000000e+00
 -1.30000000e+01 -6.96495044e+00
 -1.38327834e+01 -6.00000000e+00
 -1.40000000e+01 -5.76426374e+00
 -1.47557120e+01 -5.00000000e+00
 -1.50000000e+01 -4.70629461e+00
 1.38002488e+01 9.30000000e+01
 -3.41128673e+00 -1.10000000e+01
 -3.00000000e+00 -1.11642185e+01
 -2.00000000e+00 -1.14549899e+01
 -1.00000000e+00 -1.16456469e+01
 0.00000000e+00 -1.17593483e+01
 1.00000000e+00 -1.16460057e+01
 2.00000000e+00 -1.14553335e+01
 3.00000000e+00 -1.11651033e+01
 3.41390784e+00 -1.10000000e+01
 4.00000000e+00 -1.07956923e+01
 5.00000000e+00 -1.03266201e+01
 5.53956742e+00 -1.00000000e+01
 6.00000000e+00 -9.73006925e+00
 6.98688502e+00 -9.00000000e+00
 7.00000000e+00 -8.98992613e+00
 8.00000000e+00 -8.10126465e+00
 8.10122588e+00 -8.00000000e+00
 8.98966606e+00 -7.00000000e+00
 9.00000000e+00 -6.98653589e+00
 9.72901050e+00 -6.00000000e+00
 1.00000000e+01 -5.53766301e+00
 1.03255837e+01 -5.00000000e+00
 1.07945973e+01 -4.00000000e+00
 1.10000000e+01 -3.41043301e+00
 1.11635162e+01 -3.00000000e+00
 1.14539438e+01 -2.00000000e+00
 1.16447448e+01 -1.00000000e+00
 1.17578449e+01 0.00000000e+00
 1.16446565e+01 1.00000000e+00
 1.14538208e+01 2.00000000e+00
 1.11634852e+01 3.00000000e+00
 1.10000000e+01 3.41043431e+00
 1.07947896e+01 4.00000000e+00
 1.03259774e+01 5.00000000e+00
 1.00000000e+01 5.53846669e+00
 9.72953989e+00 6.00000000e+00
 9.00000000e+00 6.98691187e+00
 8.98995650e+00 7.00000000e+00
 8.10168714e+00 8.00000000e+00
 8.00000000e+00 8.10161461e+00
 7.00000000e+00 8.98957840e+00
 6.98641854e+00 9.00000000e+00
 6.00000000e+00 9.72880571e+00
 5.53735707e+00 1.00000000e+01
 5.00000000e+00 1.03253859e+01
 4.00000000e+00 1.07940808e+01
 3.40890097e+00 1.10000000e+01
 3.00000000e+00 1.11631117e+01
 2.00000000e+00 1.14538953e+01
 1.00000000e+00 1.16448100e+01
 0.00000000e+00 1.17586528e+01
 -1.00000000e+00 1.16453361e+01
 -2.00000000e+00 1.14552213e+01
 -3.00000000e+00 1.11649309e+01
 -3.41361425e+00 1.10000000e+01
 -4.00000000e+00 1.07955964e+01
 -5.00000000e+00 1.03268495e+01
 -5.53912439e+00 1.00000000e+01
 -6.00000000e+00 9.72951921e+00
 -6.98595467e+00 9.00000000e+00
 -7.00000000e+00 8.98920905e+00
 -8.00000000e+00 8.09992999e+00
 -8.09983443e+00 8.00000000e+00
 -8.98807032e+00 7.00000000e+00
 -9.00000000e+00 6.98445704e+00
 -9.72777269e+00 6.00000000e+00
 -1.00000000e+01 5.53552616e+00
 -1.03243522e+01 5.00000000e+00
 -1.07933804e+01 4.00000000e+00
 -1.10000000e+01 3.40755712e+00
 -1.11626774e+01 3.00000000e+00
 -1.14533064e+01 2.00000000e+00
 -1.16443138e+01 1.00000000e+00
 -1.17574390e+01 0.00000000e+00
 -1.16446477e+01 -1.00000000e+00
 -1.14541011e+01 -2.00000000e+00
 -1.11641040e+01 -3.00000000e+00
 -1.10000000e+01 -3.41163673e+00
 -1.07950701e+01 -4.00000000e+00
 -1.03265056e+01 -5.00000000e+00
 -1.00000000e+01 -5.53911323e+00
 -9.72991751e+00 -6.00000000e+00
 -9.00000000e+00 -6.98728286e+00
 -8.99023109e+00 -7.00000000e+00
 -8.10167837e+00 -8.00000000e+00
 -8.00000000e+00 -8.10171022e+00
 -7.00000000e+00 -8.98959054e+00
 -6.98644398e+00 -9.00000000e+00
 -6.00000000e+00 -9.72923587e+00
 -5.53829195e+00 -1.00000000e+01
 -5.00000000e+00 -1.03260472e+01
 -4.00000000e+00 -1.07946483e+01
 -3.41128673e+00 -1.10000000e+01
 6.34415606e+00 2.40000000e+01
 4.01980965e+00 1.60000000e+01
 4.71524761e+00 1.50000000e+01
 5.00000000e+00 1.47619814e+01
 5.76708900e+00 1.40000000e+01
 6.00000000e+00 1.38341902e+01
 6.96505252e+00 1.30000000e+01
 7.00000000e+00 1.29753742e+01
 8.00000000e+00 1.21477808e+01
 8.15661321e+00 1.20000000e+01
 9.00000000e+00 1.12678213e+01
 9.27933278e+00 1.10000000e+01
 1.00000000e+01 1.03162626e+01
 1.03161360e+01 1.00000000e+01
 1.10000000e+01 9.27998197e+00
 1.12691300e+01 9.00000000e+00
 1.20000000e+01 8.15910738e+00
 1.21498396e+01 8.00000000e+00
 1.29777053e+01 7.00000000e+00
 1.30000000e+01 6.96829325e+00
 1.38351568e+01 6.00000000e+00
 1.40000000e+01 5.76800000e+00
 1.47588765e+01 5.00000000e+00
 1.50000000e+01 4.70926657e+00
 1.60000000e+01 4.00952426e+00


==> data/corrvv2d_orig_12.txt <==
 2.85402500e+00 1.80000000e+01
 7.34202656e+00 1.60000000e+01
 7.56252071e+00 1.50000000e+01
 8.00000000e+00 1.42879299e+01
 8.16533177e+00 1.40000000e+01
 9.00000000e+00 1.30069495e+01
 9.00553233e+00 1.30000000e+01
 9.95638456e+00 1.20000000e+01
 1.00000000e+01 1.19577102e+01
 1.09515559e+01 1.10000000e+01
 1.10000000e+01 1.09515208e+01
 1.19614677e+01 1.00000000e+01
 1.20000000e+01 9.96042016e+00
 1.30000000e+01 9.00763630e+00
 1.30095815e+01 9.00000000e+00
 1.40000000e+01 8.16857938e+00
 1.42939450e+01 8.00000000e+00
 1.50000000e+01 7.56516961e+00
 1.60000000e+01 7.34472657e+00
 6.09837246e+00 6.10000000e+01
 -2.88869584e+00 -7.00000000e+00
 -2.00000000e+00 -7.32582469e+00
 -1.00000000e+00 -7.53588269e+00
 0.00000000e+00 -7.60258734e+00
 1.00000000e+00 -7.53411580e+00
 2.00000000e+00 -7.32379897e+00
 2.88128247e+00 -7.00000000e+00
 3.00000000e+00 -6.95594358e+00
 4.00000000e+00 -6.42408686e+00
 4.58861680e+00 -6.00000000e+00
 5.00000000e+00 -5.66653789e+00
 5.66716432e+00 -5.00000000e+00
 6.00000000e+00 -4.58998294e+00
 6.42429617e+00 -4.00000000e+00
 6.95434559e+00 -3.00000000e+00
 7.00000000e+00 -2.87713723e+00
 7.32324683e+00 -2.00000000e+00
 7.53392780e+00 -1.00000000e+00
 7.60306029e+00 0.00000000e+00
 7.53556247e+00 1.00000000e+00
 7.32496864e+00 2.00000000e+00
 7.00000000e+00 2.88415367e+00
 6.95704779e+00 3.00000000e+00
 6.42637495e+00 4.00000000e+00
 6.00000000e+00 4.59101524e+00
 5.66809330e+00 5.00000000e+00
 5.00000000e+00 5.66704477e+00
 4.58941276e+00 6.00000000e+00
 4.00000000e+00 6.42439766e+00
 3.00000000e+00 6.95332494e+00
 2.87411786e+00 7.00000000e+00
 2.00000000e+00 7.32150148e+00
 1.00000000e+00 7.53230125e+00
 0.00000000e+00 7.60076911e+00
 -1.00000000e+00 7.53264376e+00
 -2.00000000e+00 7.32236115e+00
 -2.87713503e+00 7.00000000e+00
 -3.00000000e+00 6.95440390e+00
 -4.00000000e+00 6.42388873e+00
 -4.58746365e+00 6.00000000e+00
 -5.00000000e+00 5.66494722e+00
 -5.66525623e+00 5.00000000e+00
 -6.00000000e+00 4.58757127e+00
 -6.42354245e+00 4.00000000e+00
 -6.95501617e+00 3.00000000e+00
 -7.00000000e+00 2.87890915e+00
 -7.32311505e+00 2.00000000e+00
 -7.53395868e+00 1.00000000e+00
 -7.60241022e+00 0.00000000e+00
 -7.53438012e+00 -1.00000000e+00
 -7.32419606e+00 -2.00000000e+00
 -7.00000000e+00 -2.88615690e+00
 -6.95797998e+00 -3.00000000e+00
 -6.42859940e+00 -4.00000000e+00
 -6.00000000e+00 -4.59532284e+00
 -5.67214014e+00 -5.00000000e+00
 -5.00000000e+00 -5.67197236e+00
 -4.59561091e+00 -6.00000000e+00
 -4.00000000e+00 -6.42920750e+00
 -3.00000000e+00 -6.95886385e+00
 -2.88869584e+00 -7.00000000e+00
 2.85402500e+00 1.60000000e+01
 -7.55958335e+00 -1.50000000e+01
 -8.00000000e+00 -1.42845097e+01
 -8.16427473e+00 -1.40000000e+01
 -9.00000000e+00 -1.30099883e+01
 -9.00795349e+00 -1.30000000e+01
 -9.96298317e+00 -1.20000000e+01
 -1.00000000e+01 -1.19641989e+01
 -1.09600743e+01 -1.10000000e+01
 -1.10000000e+01 -1.09600304e+01
 -1.19664199e+01 -1.00000000e+01
 -1.20000000e+01 -9.96536087e+00
 -1.30000000e+01 -9.00767076e+00
 -1.30096353e+01 -9.00000000e+00
 -1.40000000e+01 -8.16724800e+00
 -1.42915696e+01 -8.00000000e+00
 -1.50000000e+01 -7.56383432e+00
 4.73473079e+00 7.70000000e+01
 -3.75292356e+00 -9.00000000e+00
 -3.00000000e+00 -9.32037013e+00
 -2.00000000e+00 -9.61262964e+00
 -1.00000000e+00 -9.77958263e+00
 0.00000000e+00 -9.83437820e+00
 1.00000000e+00 -9.77857781e+00
 2.00000000e+00 -9.60938879e+00
 3.00000000e+00 -9.31521101e+00
 3.73895404e+00 -9.00000000e+00
 4.00000000e+00 -8.89186550e+00
 5.00000000e+00 -8.34127308e+00
 5.48989071e+00 -8.00000000e+00
 6.00000000e+00 -7.62348894e+00
 6.70162164e+00 -7.00000000e+00
 7.00000000e+00 -6.70152100e+00
 7.62260458e+00 -6.00000000e+00
 8.00000000e+00 -5.48784451e+00
 8.34005478e+00 -5.00000000e+00
 8.89002513e+00 -4.00000000e+00
 9.00000000e+00 -3.73389147e+00
 9.31223878e+00 -3.00000000e+00
 9.60672256e+00 -2.00000000e+00
 9.77703176e+00 -1.00000000e+00
 9.83270149e+00 0.00000000e+00
 9.77926484e+00 1.00000000e+00
 9.61169309e+00 2.00000000e+00
 9.32003333e+00 3.00000000e+00
 9.00000000e+00 3.75388617e+00
 8.89851597e+00 4.00000000e+00
 8.34754960e+00 5.00000000e+00
 8.00000000e+00 5.49845129e+00
 7.63012016e+00 6.00000000e+00
 7.00000000e+00 6.70739273e+00
 6.70625520e+00 7.00000000e+00
 6.00000000e+00 7.62573581e+00
 5.49178776e+00 8.00000000e+00
 5.00000000e+00 8.34140528e+00
 4.00000000e+00 8.89062345e+00
 3.73506340e+00 9.00000000e+00
 3.00000000e+00 9.31182121e+00
 2.00000000e+00 9.60526163e+00
 1.00000000e+00 9.77372451e+00
 0.00000000e+00 9.82963620e+00
 -1.00000000e+00 9.77437764e+00
 -2.00000000e+00 9.60579915e+00
 -3.00000000e+00 9.31345073e+00
 -3.73483108e+00 9.00000000e+00
 -4.00000000e+00 8.89013734e+00
 -5.00000000e+00 8.33993998e+00
 -5.48804404e+00 8.00000000e+00
 -6.00000000e+00 7.62285063e+00
 -6.70140443e+00 7.00000000e+00
 -7.00000000e+00 6.70158446e+00
 -7.62317096e+00 6.00000000e+00
 -8.00000000e+00 5.48903725e+00
 -8.34149201e+00 5.00000000e+00
 -8.89183608e+00 4.00000000e+00
 -9.00000000e+00 3.73965826e+00
 -9.31585070e+00 3.00000000e+00
 -9.60828161e+00 2.00000000e+00
 -9.77615202e+00 1.00000000e+00
 -9.83187334e+00 0.00000000e+00
 -9.77785355e+00 -1.00000000e+00
 -9.60966620e+00 -2.00000000e+00
 -9.31797578e+00 -3.00000000e+00
 -9.00000000e+00 -3.74995190e+00
 -8.89694855e+00 -4.00000000e+00
 -8.34862515e+00 -5.00000000e+00
 -8.00000000e+00 -5.50226000e+00
 -7.63406361e+00 -6.00000000e+00
 -7.00000000e+00 -6.71514872e+00
 -6.71564374e+00 -7.00000000e+00
 -6.00000000e+00 -7.63533997e+00
 -5.50464125e+00 -8.00000000e+00
 -5.00000000e+00 -8.35141096e+00
 -4.00000000e+00 -8.89789967e+00
 -3.75292356e+00 -9.00000000e+00
 2.85402500e+00 1.70000000e+01
 -7.33399595e+00 1.60000000e+01
 -7.55628138e+00 1.50000000e+01
 -8.00000000e+00 1.42767584e+01
 -8.15888491e+00 1.40000000e+01
 -9.00000000e+00 1.30007485e+01
 -9.00059671e+00 1.30000000e+01
 -9.95756812e+00 1.20000000e+01
 -1.00000000e+01 1.19587897e+01
 -1.09490258e+01 1.10000000e+01
 -1.10000000e+01 1.09489870e+01
 -1.19568965e+01 1.00000000e+01
 -1.20000000e+01 9.95560909e+00
 -1.30000000e+01 9.00165629e+00
 -1.30020850e+01 9.00000000e+00
 -1.40000000e+01 8.16453808e+00
 -1.42861837e+01 8.00000000e+00
 -1.50000000e+01 7.56133017e+00
 3.67600958e+00 1.09000000e+02
 -1.11564797e+00 -1.30000000e+01
 -1.00000000e+00 -1.30264480e+01
 0.00000000e+00 -1.31022997e+01
 1.00000000e+00 -1.30258081e+01
 1.11456153e+00 -1.30000000e+01
 2.00000000e+00 -1.28434626e+01
 3.00000000e+00 -1.25398074e+01
 4.00000000e+00 -1.21022236e+01
 4.18126948e+00 -1.20000000e+01
 5.00000000e+00 -1.15892847e+01
 5.93125913e+00 -1.10000000e+01
 6.00000000e+00 -1.09584930e+01
 7.00000000e+00 -1.02467513e+01
 7.30018894e+00 -1.00000000e+01
 8.00000000e+00 -9.41281650e+00
 8.44205033e+00 -9.00000000e+00
 9.00000000e+00 -8.44254769e+00
 9.41380836e+00 -8.00000000e+00
 1.00000000e+01 -7.29897762e+00
 1.02446971e+01 -7.00000000e+00
 1.09560795e+01 -6.00000000e+00
 1.10000000e+01 -5.92678573e+00
 1.15828567e+01 -5.00000000e+00
 1.20000000e+01 -4.16524496e+00
 1.20925450e+01 -4.00000000e+00
 1.25288191e+01 -3.00000000e+00
 1.28292132e+01 -2.00000000e+00
 1.30000000e+01 -1.04265743e+00
 1.30096815e+01 -1.00000000e+00
 1.30858901e+01 0.00000000e+00
 1.30106712e+01 1.00000000e+00
 1.30000000e+01 1.04803286e+00
 1.28344984e+01 2.00000000e+00
 1.25364446e+01 3.00000000e+00
 1.21045716e+01 4.00000000e+00
 1.20000000e+01 4.18694953e+00
 1.15952227e+01 5.00000000e+00
 1.10000000e+01 5.94421908e+00
 1.09663720e+01 6.00000000e+00
 1.02562966e+01 7.00000000e+00
 1.00000000e+01 7.31089329e+00
 9.41943777e+00 8.00000000e+00
 9.00000000e+00 8.44889898e+00
 8.44912483e+00 9.00000000e+00
 8.00000000e+00 9.41847367e+00
 7.30326225e+00 1.00000000e+01
 7.00000000e+00 1.02482607e+01
 6.00000000e+00 1.09580040e+01
 5.93005114e+00 1.10000000e+01
 5.00000000e+00 1.15843719e+01
 4.16593358e+00 1.20000000e+01
 4.00000000e+00 1.20929393e+01
 3.00000000e+00 1.25301789e+01
 2.00000000e+00 1.28318358e+01
 1.04930209e+00 1.30000000e+01
 1.00000000e+00 1.30111412e+01
 0.00000000e+00 1.30875173e+01
 -1.00000000e+00 1.30126256e+01
 -1.05665035e+00 1.30000000e+01
 -2.00000000e+00 1.28354996e+01
 -3.00000000e+00 1.25335574e+01
 -4.00000000e+00 1.20963655e+01
 -4.17141638e+00 1.20000000e+01
 -5.00000000e+00 1.15864437e+01
 -5.92942355e+00 1.10000000e+01
 -6.00000000e+00 1.09574842e+01
 -7.00000000e+00 1.02451609e+01
 -7.29877126e+00 1.00000000e+01
 -8.00000000e+00 9.41184461e+00
 -8.43972727e+00 9.00000000e+00
 -9.00000000e+00 8.44019941e+00
 -9.41238490e+00 8.00000000e+00
 -1.00000000e+01 7.29861472e+00
 -1.02450425e+01 7.00000000e+00
 -1.09580716e+01 6.00000000e+00
 -1.10000000e+01 5.93058242e+00
 -1.15876514e+01 5.00000000e+00
 -1.20000000e+01 4.17362475e+00
 -1.20972201e+01 4.00000000e+00
 -1.25315705e+01 3.00000000e+00
 -1.28339674e+01 2.00000000e+00
 -1.30000000e+01 1.05020902e+00
 -1.30111638e+01 1.00000000e+00
 -1.30858054e+01 0.00000000e+00
 -1.30101644e+01 -1.00000000e+00
 -1.30000000e+01 -1.04613907e+00
 -1.28351850e+01 -2.00000000e+00
 -1.25331822e+01 -3.00000000e+00
 -1.20996636e+01 -4.00000000e+00
 -1.20000000e+01 -4.17844041e+00
 -1.15912855e+01 -5.00000000e+00
 -1.10000000e+01 -5.94182719e+00
 -1.09651910e+01 -6.00000000e+00
 -1.02557584e+01 -7.00000000e+00
 -1.00000000e+01 -7.31261211e+00
 -9.42529699e+00 -8.00000000e+00
 -9.00000000e+00 -8.45658951e+00
 -8.45689812e+00 -9.00000000e+00
 -8.00000000e+00 -9.42693416e+00
 -7.31720147e+00 -1.00000000e+01
 -7.00000000e+00 -1.02595962e+01
 -6.00000000e+00 -1.09694151e+01
 -5.94913192e+00 -1.10000000e+01
 -5.00000000e+00 -1.15962278e+01
 -4.18943226e+00 -1.20000000e+01
 -4.00000000e+00 -1.21062805e+01
 -3.00000000e+00 -1.25405585e+01
 -2.00000000e+00 -1.28413899e+01
 -1.11564797e+00 -1.30000000e+01
 1.01169933e+01 2.90000000e+01
 -2.33328240e+00 -3.00000000e+00
 -2.00000000e+00 -3.24190214e+00
 -1.00000000e+00 -3.67423111e+00
 0.00000000e+00 -3.81478003e+00
 1.00000000e+00 -3.67400453e+00
 2.00000000e+00 -3.24276381e+00
 2.33438755e+00 -3.00000000e+00
 3.00000000e+00 -2.33408262e+00
 3.24242491e+00 -2.00000000e+00
 3.67404427e+00 -1.00000000e+00
 3.81480031e+00 0.00000000e+00
 3.67439351e+00 1.00000000e+00
 3.24237763e+00 2.00000000e+00
 3.00000000e+00 2.33409305e+00
 2.33369813e+00 3.00000000e+00
 2.00000000e+00 3.24210433e+00
 1.00000000e+00 3.67413074e+00
 0.00000000e+00 3.81478844e+00
 -1.00000000e+00 3.67328725e+00
 -2.00000000e+00 3.24079946e+00
 -2.33169221e+00 3.00000000e+00
 -3.00000000e+00 2.33173303e+00
 -3.24068050e+00 2.00000000e+00
 -3.67323581e+00 1.00000000e+00
 -3.81342869e+00 0.00000000e+00
 -3.67349149e+00 -1.00000000e+00
 -3.24191862e+00 -2.00000000e+00
 -3.00000000e+00 -2.33362858e+00
 -2.33328240e+00 -3.00000000e+00
 7.85475798e+00 4.50000000e+01
 -2.76026587e+00 -5.00000000e+00
 -2.00000000e+00 -5.36437772e+00
 -1.00000000e+00 -5.64013923e+00
 0.00000000e+00 -5.72869722e+00
 1.00000000e+00 -5.63908999e+00
 2.00000000e+00 -5.36326956e+00
 2.75803063e+00 -5.00000000e+00
 3.00000000e+00 -4.86848148e+00
 4.00000000e+00 -4.08459535e+00
 4.08462965e+00 -4.00000000e+00
 4.86854392e+00 -3.00000000e+00
 5.00000000e+00 -2.75792216e+00
 5.36269364e+00 -2.00000000e+00
 5.63953752e+00 -1.00000000e+00
 5.72920229e+00 0.00000000e+00
 5.63982387e+00 1.00000000e+00
 5.36354052e+00 2.00000000e+00
 5.00000000e+00 2.75906569e+00
 4.86905813e+00 3.00000000e+00
 4.08604501e+00 4.00000000e+00
 4.00000000e+00 4.08590262e+00
 3.00000000e+00 4.86864349e+00
 2.75835665e+00 5.00000000e+00
 2.00000000e+00 5.36302928e+00
 1.00000000e+00 5.63889614e+00
 0.00000000e+00 5.72847402e+00
 -1.00000000e+00 5.63845658e+00
 -2.00000000e+00 5.36227660e+00
 -2.75622211e+00 5.00000000e+00
 -3.00000000e+00 4.86735102e+00
 -4.00000000e+00 4.08328894e+00
 -4.08328514e+00 4.00000000e+00
 -4.86697297e+00 3.00000000e+00
 -5.00000000e+00 2.75535126e+00
 -5.36190781e+00 2.00000000e+00
 -5.63867489e+00 1.00000000e+00
 -5.72824818e+00 0.00000000e+00
 -5.63903646e+00 -1.00000000e+00
 -5.36313911e+00 -2.00000000e+00
 -5.00000000e+00 -2.76068122e+00
 -4.87018002e+00 -3.00000000e+00
 -4.08728300e+00 -4.00000000e+00
 -4.00000000e+00 -4.08739091e+00
 -3.00000000e+00 -4.86956127e+00
 -2.76026587e+00 -5.00000000e+00
 2.85402500e+00 1.70000000e+01
 7.56355450e+00 -1.50000000e+01
 8.00000000e+00 -1.42929479e+01
 8.16832469e+00 -1.40000000e+01
 9.00000000e+00 -1.30081288e+01
 9.00646457e+00 -1.30000000e+01
 9.96066190e+00 -1.20000000e+01
 1.00000000e+01 -1.19617008e+01
 1.09522647e+01 -1.10000000e+01
 1.10000000e+01 -1.09523493e+01
 1.19632189e+01 -1.00000000e+01
 1.20000000e+01 -9.96205787e+00
 1.30000000e+01 -9.00574701e+00
 1.30072259e+01 -9.00000000e+00
 1.40000000e+01 -8.16606227e+00
 1.42892856e+01 -8.00000000e+00
 1.50000000e+01 -7.56208910e+00
 1.60000000e+01 -7.34041913e+00


==> data/corrvv2d_orig_3.txt <==
 6.54580983e+01 6.90000000e+01
 -1.76804087e+00 -8.00000000e+00
 -1.00000000e+00 -8.14345028e+00
 0.00000000e+00 -8.20559556e+00
 1.00000000e+00 -8.14351254e+00
 1.76816154e+00 -8.00000000e+00
 2.00000000e+00 -7.95362144e+00
 3.00000000e+00 -7.61901788e+00
 4.00000000e+00 -7.14039333e+00
 4.22802280e+00 -7.00000000e+00
 5.00000000e+00 -6.46508871e+00
 5.54480714e+00 -6.00000000e+00
 6.00000000e+00 -5.54464146e+00
 6.46468332e+00 -5.00000000e+00
 7.00000000e+00 -4.22718890e+00
 7.13984728e+00 -4.00000000e+00
 7.61809867e+00 -3.00000000e+00
 7.95254548e+00 -2.00000000e+00
 8.00000000e+00 -1.76261140e+00
 8.14241975e+00 -1.00000000e+00
 8.20418273e+00 0.00000000e+00
 8.14259268e+00 1.00000000e+00
 8.00000000e+00 1.76408484e+00
 7.95286496e+00 2.00000000e+00
 7.61842811e+00 3.00000000e+00
 7.14043567e+00 4.00000000e+00
 7.00000000e+00 4.22812072e+00
 6.46516498e+00 5.00000000e+00
 6.00000000e+00 5.54504298e+00
 5.54503637e+00 6.00000000e+00
 5.00000000e+00 6.46519844e+00
 4.22847014e+00 7.00000000e+00
 4.00000000e+00 7.14067460e+00
 3.00000000e+00 7.61886940e+00
 2.00000000e+00 7.95349509e+00
 1.76752155e+00 8.00000000e+00
 1.00000000e+00 8.14338781e+00
 0.00000000e+00 8.20555442e+00
 -1.00000000e+00 8.14367604e+00
 -1.76832395e+00 8.00000000e+00
 -2.00000000e+00 7.95360812e+00
 -3.00000000e+00 7.61914036e+00
 -4.00000000e+00 7.14101414e+00
 -4.22884289e+00 7.00000000e+00
 -5.00000000e+00 6.46515361e+00
 -5.54496527e+00 6.00000000e+00
 -6.00000000e+00 5.54486972e+00
 -6.46490956e+00 5.00000000e+00
 -7.00000000e+00 4.22791333e+00
 -7.14033720e+00 4.00000000e+00
 -7.61839420e+00 3.00000000e+00
 -7.95303906e+00 2.00000000e+00
 -8.00000000e+00 1.76512004e+00
 -8.14287030e+00 1.00000000e+00
 -8.20495774e+00 0.00000000e+00
 -8.14308892e+00 -1.00000000e+00
 -8.00000000e+00 -1.76653160e+00
 -7.95334513e+00 -2.00000000e+00
 -7.61889832e+00 -3.00000000e+00
 -7.14066414e+00 -4.00000000e+00
 -7.00000000e+00 -4.22844763e+00
 -6.46537975e+00 -5.00000000e+00
 -6.00000000e+00 -5.54538118e+00
 -5.54535080e+00 -6.00000000e+00
 -5.00000000e+00 -6.46538850e+00
 -4.22863069e+00 -7.00000000e+00
 -4.00000000e+00 -7.14079062e+00
 -3.00000000e+00 -7.61899990e+00
 -2.00000000e+00 -7.95361073e+00
 -1.76804087e+00 -8.00000000e+00
 1.43515968e+02 5.30000000e+01
 -2.39615483e+00 -6.00000000e+00
 -2.00000000e+00 -6.15735346e+00
 -1.00000000e+00 -6.39582833e+00
 0.00000000e+00 -6.47491797e+00
 1.00000000e+00 -6.39582318e+00
 2.00000000e+00 -6.15726486e+00
 2.39592931e+00 -6.00000000e+00
 3.00000000e+00 -5.72516752e+00
 4.00000000e+00 -5.07977110e+00
 4.09665337e+00 -5.00000000e+00
 5.00000000e+00 -4.09600748e+00
 5.07920966e+00 -4.00000000e+00
 5.72447870e+00 -3.00000000e+00
 6.00000000e+00 -2.39438642e+00
 6.15662437e+00 -2.00000000e+00
 6.39499807e+00 -1.00000000e+00
 6.47400395e+00 0.00000000e+00
 6.39522031e+00 1.00000000e+00
 6.15692461e+00 2.00000000e+00
 6.00000000e+00 2.39532483e+00
 5.72494309e+00 3.00000000e+00
 5.07992701e+00 4.00000000e+00
 5.00000000e+00 4.09688554e+00
 4.09707090e+00 5.00000000e+00
 4.00000000e+00 5.08008129e+00
 3.00000000e+00 5.72531759e+00
 2.39626294e+00 6.00000000e+00
 2.00000000e+00 6.15733476e+00
 1.00000000e+00 6.39587002e+00
 0.00000000e+00 6.47480264e+00
 -1.00000000e+00 6.39587675e+00
 -2.00000000e+00 6.15747931e+00
 -2.39629661e+00 6.00000000e+00
 -3.00000000e+00 5.72510644e+00
 -4.00000000e+00 5.07988540e+00
 -4.09680257e+00 5.00000000e+00
 -5.00000000e+00 4.09666657e+00
 -5.07971727e+00 4.00000000e+00
 -5.72488892e+00 3.00000000e+00
 -6.00000000e+00 2.39549084e+00
 -6.15707033e+00 2.00000000e+00
 -6.39537388e+00 1.00000000e+00
 -6.47454206e+00 0.00000000e+00
 -6.39572219e+00 -1.00000000e+00
 -6.15741343e+00 -2.00000000e+00
 -6.00000000e+00 -2.39638288e+00
 -5.72532194e+00 -3.00000000e+00
 -5.08032745e+00 -4.00000000e+00
 -5.00000000e+00 -4.09735294e+00
 -4.09735919e+00 -5.00000000e+00
 -4.00000000e+00 -5.08033590e+00
 -3.00000000e+00 -5.72528651e+00
 -2.39615483e+00 -6.00000000e+00
 1.36172591e+01 9.30000000e+01
 -3.15795738e+00 -1.10000000e+01
 -3.00000000e+00 -1.10571038e+01
 -2.00000000e+00 -1.13126032e+01
 -1.00000000e+00 -1.14575077e+01
 0.00000000e+00 -1.15050503e+01
 1.00000000e+00 -1.14579159e+01
 2.00000000e+00 -1.13128039e+01
 3.00000000e+00 -1.10576620e+01
 3.15937248e+00 -1.10000000e+01
 4.00000000e+00 -1.07258134e+01
 5.00000000e+00 -1.02763678e+01
 5.47704509e+00 -1.00000000e+01
 6.00000000e+00 -9.70060044e+00
 6.97096164e+00 -9.00000000e+00
 7.00000000e+00 -8.97789835e+00
 8.00000000e+00 -8.09399249e+00
 8.09398046e+00 -8.00000000e+00
 8.97772966e+00 -7.00000000e+00
 9.00000000e+00 -6.97072651e+00
 9.70036136e+00 -6.00000000e+00
 1.00000000e+01 -5.47650724e+00
 1.02761885e+01 -5.00000000e+00
 1.07256265e+01 -4.00000000e+00
 1.10000000e+01 -3.15828046e+00
 1.10572279e+01 -3.00000000e+00
 1.13123237e+01 -2.00000000e+00
 1.14575505e+01 -1.00000000e+00
 1.15043190e+01 0.00000000e+00
 1.14571165e+01 1.00000000e+00
 1.13120454e+01 2.00000000e+00
 1.10567238e+01 3.00000000e+00
 1.10000000e+01 3.15697479e+00
 1.07253932e+01 4.00000000e+00
 1.02759574e+01 5.00000000e+00
 1.00000000e+01 5.47650794e+00
 9.70047017e+00 6.00000000e+00
 9.00000000e+00 6.97092121e+00
 8.97788019e+00 7.00000000e+00
 8.09405143e+00 8.00000000e+00
 8.00000000e+00 8.09399757e+00
 7.00000000e+00 8.97764337e+00
 6.97061019e+00 9.00000000e+00
 6.00000000e+00 9.70002610e+00
 5.47591392e+00 1.00000000e+01
 5.00000000e+00 1.02757419e+01
 4.00000000e+00 1.07251616e+01
 3.15657871e+00 1.10000000e+01
 3.00000000e+00 1.10566220e+01
 2.00000000e+00 1.13122855e+01
 1.00000000e+00 1.14576033e+01
 0.00000000e+00 1.15047482e+01
 -1.00000000e+00 1.14574748e+01
 -2.00000000e+00 1.13128970e+01
 -3.00000000e+00 1.10578887e+01
 -3.16003633e+00 1.10000000e+01
 -4.00000000e+00 1.07260313e+01
 -5.00000000e+00 1.02766463e+01
 -5.47735428e+00 1.00000000e+01
 -6.00000000e+00 9.70078085e+00
 -6.97090249e+00 9.00000000e+00
 -7.00000000e+00 8.97784934e+00
 -8.00000000e+00 8.09408500e+00
 -8.09403935e+00 8.00000000e+00
 -8.97730809e+00 7.00000000e+00
 -9.00000000e+00 6.97017122e+00
 -9.70012207e+00 6.00000000e+00
 -1.00000000e+01 5.47605939e+00
 -1.02758632e+01 5.00000000e+00
 -1.07253533e+01 4.00000000e+00
 -1.10000000e+01 3.15742081e+00
 -1.10568976e+01 3.00000000e+00
 -1.13120662e+01 2.00000000e+00
 -1.14572042e+01 1.00000000e+00
 -1.15045489e+01 0.00000000e+00
 -1.14573484e+01 -1.00000000e+00
 -1.13124884e+01 -2.00000000e+00
 -1.10571887e+01 -3.00000000e+00
 -1.10000000e+01 -3.15812276e+00
 -1.07255263e+01 -4.00000000e+00
 -1.02760618e+01 -5.00000000e+00
 -1.00000000e+01 -5.47655425e+00
 -9.70045654e+00 -6.00000000e+00
 -9.00000000e+00 -6.97075754e+00
 -8.97774065e+00 -7.00000000e+00
 -8.09397913e+00 -8.00000000e+00
 -8.00000000e+00 -8.09396637e+00
 -7.00000000e+00 -8.97762149e+00
 -6.97059526e+00 -9.00000000e+00
 -6.00000000e+00 -9.70033742e+00
 -5.47647572e+00 -1.00000000e+01
 -5.00000000e+00 -1.02760714e+01
 -4.00000000e+00 -1.07255183e+01
 -3.15795738e+00 -1.10000000e+01
 6.21087308e+00 1.17000000e+02
 -2.84218357e+00 -1.40000000e+01
 -2.00000000e+00 -1.43318093e+01
 -1.00000000e+00 -1.45451996e+01
 0.00000000e+00 -1.46122283e+01
 1.00000000e+00 -1.45456126e+01
 2.00000000e+00 -1.43336087e+01
 2.84617960e+00 -1.40000000e+01
 3.00000000e+00 -1.39653316e+01
 4.00000000e+00 -1.36261416e+01
 5.00000000e+00 -1.30964740e+01
 5.14148757e+00 -1.30000000e+01
 6.00000000e+00 -1.25667544e+01
 6.80496828e+00 -1.20000000e+01
 7.00000000e+00 -1.18840139e+01
 8.00000000e+00 -1.11424038e+01
 8.16396995e+00 -1.10000000e+01
 9.00000000e+00 -1.03019272e+01
 9.31778764e+00 -1.00000000e+01
 1.00000000e+01 -9.31794539e+00
 1.03024517e+01 -9.00000000e+00
 1.10000000e+01 -8.16536833e+00
 1.11436713e+01 -8.00000000e+00
 1.18857129e+01 -7.00000000e+00
 1.20000000e+01 -6.80801525e+00
 1.25687042e+01 -6.00000000e+00
 1.30000000e+01 -5.14675528e+00
 1.31003604e+01 -5.00000000e+00
 1.36293655e+01 -4.00000000e+00
 1.39679283e+01 -3.00000000e+00
 1.40000000e+01 -2.85714464e+00
 1.43362258e+01 -2.00000000e+00
 1.45470276e+01 -1.00000000e+00
 1.46126223e+01 0.00000000e+00
 1.45448180e+01 1.00000000e+00
 1.43302771e+01 2.00000000e+00
 1.40000000e+01 2.83941252e+00
 1.39638392e+01 3.00000000e+00
 1.36236718e+01 4.00000000e+00
 1.30940544e+01 5.00000000e+00
 1.30000000e+01 5.13767782e+00
 1.25646978e+01 6.00000000e+00
 1.20000000e+01 6.80355849e+00
 1.18832166e+01 7.00000000e+00
 1.11418927e+01 8.00000000e+00
 1.10000000e+01 8.16349759e+00
 1.03016049e+01 9.00000000e+00
 1.00000000e+01 9.31730339e+00
 9.31732799e+00 1.00000000e+01
 9.00000000e+00 1.03018407e+01
 8.16297088e+00 1.10000000e+01
 8.00000000e+00 1.11412464e+01
 7.00000000e+00 1.18826463e+01
 6.80265343e+00 1.20000000e+01
 6.00000000e+00 1.25646857e+01
 5.13725436e+00 1.30000000e+01
 5.00000000e+00 1.30937102e+01
 4.00000000e+00 1.36244143e+01
 3.00000000e+00 1.39649368e+01
 2.84373480e+00 1.40000000e+01
 2.00000000e+00 1.43316066e+01
 1.00000000e+00 1.45453157e+01
 0.00000000e+00 1.46127524e+01
 -1.00000000e+00 1.45449870e+01
 -2.00000000e+00 1.43316255e+01
 -2.84309530e+00 1.40000000e+01
 -3.00000000e+00 1.39647378e+01
 -4.00000000e+00 1.36251524e+01
 -5.00000000e+00 1.30961224e+01
 -5.14097495e+00 1.30000000e+01
 -6.00000000e+00 1.25668742e+01
 -6.80611220e+00 1.20000000e+01
 -7.00000000e+00 1.18846931e+01
 -8.00000000e+00 1.11436534e+01
 -8.16534691e+00 1.10000000e+01
 -9.00000000e+00 1.03024760e+01
 -9.31799260e+00 1.00000000e+01
 -1.00000000e+01 9.31775302e+00
 -1.03021567e+01 9.00000000e+00
 -1.10000000e+01 8.16479701e+00
 -1.11431727e+01 8.00000000e+00
 -1.18850688e+01 7.00000000e+00
 -1.20000000e+01 6.80677183e+00
 -1.25672109e+01 6.00000000e+00
 -1.30000000e+01 5.14196493e+00
 -1.30968627e+01 5.00000000e+00
 -1.36261616e+01 4.00000000e+00
 -1.39648765e+01 3.00000000e+00
 -1.40000000e+01 2.84345120e+00
 -1.43309833e+01 2.00000000e+00
 -1.45434168e+01 1.00000000e+00
 -1.46110252e+01 0.00000000e+00
 -1.45459043e+01 -1.00000000e+00
 -1.43332323e+01 -2.00000000e+00
 -1.40000000e+01 -2.84902628e+00
 -1.39660871e+01 -3.00000000e+00
 -1.36267860e+01 -4.00000000e+00
 -1.30963723e+01 -5.00000000e+00
 -1.30000000e+01 -5.14097462e+00
 -1.25654975e+01 -6.00000000e+00
 -1.20000000e+01 -6.80325306e+00
 -1.18830890e+01 -7.00000000e+00
 -1.11410173e+01 -8.00000000e+00
 -1.10000000e+01 -8.16251072e+00
 -1.03005430e+01 -9.00000000e+00
 -1.00000000e+01 -9.31585580e+00
 -9.31555598e+00 -1.00000000e+01
 -9.00000000e+00 -1.03000166e+01
 -8.16183199e+00 -1.10000000e+01
 -8.00000000e+00 -1.11404591e+01
 -7.00000000e+00 -1.18823266e+01
 -6.80202242e+00 -1.20000000e+01
 -6.00000000e+00 -1.25641479e+01
 -5.13751466e+00 -1.30000000e+01
 -5.00000000e+00 -1.30939374e+01
 -4.00000000e+00 -1.36244530e+01
 -3.00000000e+00 -1.39644135e+01
 -2.84218357e+00 -1.40000000e+01
 3.14656909e+02 3.70000000e+01
 -1.77109753e+00 -4.00000000e+00
 -1.00000000e+00 -4.26561556e+00
 0.00000000e+00 -4.37981382e+00
 1.00000000e+00 -4.26527153e+00
 1.76902675e+00 -4.00000000e+00
 2.00000000e+00 -3.90132771e+00
 3.00000000e+00 -3.18410186e+00
 3.18401392e+00 -3.00000000e+00
 3.90102565e+00 -2.00000000e+00
 4.00000000e+00 -1.76814754e+00
 4.26460007e+00 -1.00000000e+00
 4.37908269e+00 0.00000000e+00
 4.26467828e+00 1.00000000e+00
 4.00000000e+00 1.76937656e+00
 3.90162206e+00 2.00000000e+00
 3.18463961e+00 3.00000000e+00
 3.00000000e+00 3.18469343e+00
 2.00000000e+00 3.90150064e+00
 1.76944554e+00 4.00000000e+00
 1.00000000e+00 4.26517492e+00
 0.00000000e+00 4.37972928e+00
 -1.00000000e+00 4.26507098e+00
 -1.76953903e+00 4.00000000e+00
 -2.00000000e+00 3.90152618e+00
 -3.00000000e+00 3.18449421e+00
 -3.18453075e+00 3.00000000e+00
 -3.90107052e+00 2.00000000e+00
 -4.00000000e+00 1.76866718e+00
 -4.26517115e+00 1.00000000e+00
 -4.37976565e+00 0.00000000e+00
 -4.26537846e+00 -1.00000000e+00
 -4.00000000e+00 -1.77015946e+00
 -3.90187474e+00 -2.00000000e+00
 -3.18526504e+00 -3.00000000e+00
 -3.00000000e+00 -3.18537283e+00
 -2.00000000e+00 -3.90223158e+00
 -1.77109753e+00 -4.00000000e+00
 2.98556508e+01 7.70000000e+01
 -3.78921571e+00 -9.00000000e+00
 -3.00000000e+00 -9.31125763e+00
 -2.00000000e+00 -9.58433840e+00
 -1.00000000e+00 -9.74456737e+00
 0.00000000e+00 -9.79745664e+00
 1.00000000e+00 -9.74452559e+00
 2.00000000e+00 -9.58431442e+00
 3.00000000e+00 -9.31100676e+00
 3.78877192e+00 -9.00000000e+00
 4.00000000e+00 -8.91333374e+00
 5.00000000e+00 -8.38173913e+00
 5.56997519e+00 -8.00000000e+00
 6.00000000e+00 -7.68488347e+00
 6.78167822e+00 -7.00000000e+00
 7.00000000e+00 -6.78169291e+00
 7.68473185e+00 -6.00000000e+00
 8.00000000e+00 -5.56946563e+00
 8.38124950e+00 -5.00000000e+00
 8.91259364e+00 -4.00000000e+00
 9.00000000e+00 -3.78696548e+00
 9.31038348e+00 -3.00000000e+00
 9.58335063e+00 -2.00000000e+00
 9.74341380e+00 -1.00000000e+00
 9.79642603e+00 0.00000000e+00
 9.74354848e+00 1.00000000e+00
 9.58355742e+00 2.00000000e+00
 9.31044750e+00 3.00000000e+00
 9.00000000e+00 3.78779752e+00
 8.91300459e+00 4.00000000e+00
 8.38158480e+00 5.00000000e+00
 8.00000000e+00 5.56977544e+00
 7.68495720e+00 6.00000000e+00
 7.00000000e+00 6.78188689e+00
 6.78191668e+00 7.00000000e+00
 6.00000000e+00 7.68493042e+00
 5.56961580e+00 8.00000000e+00
 5.00000000e+00 8.38144549e+00
 4.00000000e+00 8.91306914e+00
 3.78805876e+00 9.00000000e+00
 3.00000000e+00 9.31073641e+00
 2.00000000e+00 9.58413088e+00
 1.00000000e+00 9.74420477e+00
 0.00000000e+00 9.79725547e+00
 -1.00000000e+00 9.74454644e+00
 -2.00000000e+00 9.58443904e+00
 -3.00000000e+00 9.31124283e+00
 -3.78946448e+00 9.00000000e+00
 -4.00000000e+00 8.91366330e+00
 -5.00000000e+00 8.38196863e+00
 -5.57022409e+00 8.00000000e+00
 -6.00000000e+00 7.68507102e+00
 -6.78174839e+00 7.00000000e+00
 -7.00000000e+00 6.78170418e+00
 -7.68488857e+00 6.00000000e+00
 -8.00000000e+00 5.56967253e+00
 -8.38126246e+00 5.00000000e+00
 -8.91288377e+00 4.00000000e+00
 -9.00000000e+00 3.78769011e+00
 -9.31060340e+00 3.00000000e+00
 -9.58361324e+00 2.00000000e+00
 -9.74393939e+00 1.00000000e+00
 -9.79686100e+00 0.00000000e+00
 -9.74423536e+00 -1.00000000e+00
 -9.58409851e+00 -2.00000000e+00
 -9.31082978e+00 -3.00000000e+00
 -9.00000000e+00 -3.78813533e+00
 -8.91306779e+00 -4.00000000e+00
 -8.38175552e+00 -5.00000000e+00
 -8.00000000e+00 -5.57002092e+00
 -7.68509914e+00 -6.00000000e+00
 -7.00000000e+00 -6.78207387e+00
 -6.78204183e+00 -7.00000000e+00
 -6.00000000e+00 -7.68513267e+00
 -5.57007619e+00 -8.00000000e+00
 -5.00000000e+00 -8.38181678e+00
 -4.00000000e+00 -8.91348541e+00
 -3.78921571e+00 -9.00000000e+00

